Long rotation period main-sequence stars from Kepler SAP light curves

Stellar rotation plays a key role in stellar activity. The rotation period could be detected through light curve variations caused by starspots. Kepler provides two types of light curves, one is the Pre-search Data Conditioning (PDC) light curves, the other is the Simple Aperture Photometer (SAP) light curves. Compared with the PDC light curves, the SAP light curves keep the long-term trend, relatively suitable for searches of long period signals. However, SAP data are inflicted by some artefacts such as quarterly rolls and instrumental errors, making it difficult to find the physical periods in the SAP light curves. We explore a systematic approach based on the light curve pre-processing, period detection and candidate selection. We also develop a simulated light curve test to estimate our detection limits for the SAP-like LCs. After applying our method to the raw SAP light curves, we found more than 1000 main-sequence stars with the period longer than 30 days, 165 are newly discovered. Considering the potential flaw of the SAP, we also inspect the newly found objects with photometry methods, and most of our periodical signals are confirmed.

==> Long period rotators/Readme.txt <==
source file is document.tex, and compiled by XeLaTeX, all figures are pdf files.
table1_submit.csv and table2_submit.csv are used for online table correspondingly.


==> Long period rotators/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Long period rotators/table1_submit.csv <==
# Long rotation period main-sequence stars from Kepler SAP light curves (Table 1)

kicid,teff,logg,feh,PRot,period
4750609,5042.09,4.64,0.01,35.39,35.71
4644300,4817.15,4.50,0.17,36.14,34.83
2986505,4488.08,4.51,0.04,40.73,40.18
1865663,4155.31,4.49,0.04,31.32,31.97
4254223,3879.62,4.51,-0.32,31.15,31.31
4553344,5135.66,4.73,0.14,33.95,34.41
8431125,4588.25,4.57,-0.12,31.14,31.61
10753394,4261.92,4.62,0.02,32.14,32.48
8935997,5228.16,4.54,-0.43,32.73,32.57
10321726,5290.08,4.42,0.48,34.69,34.69
8959520,4282.81,4.47,0.10,33.93,35.05
10597460,3859.03,4.62,-0.77,40.09,40.43
11231742,4432.51,4.63,-0.14,36.37,37.79
10199394,5242.40,4.38,0.41,33.18,32.41
11602234,3883.17,4.48,-0.29,44.66,43.63
9273544,6049.76,4.15,-0.24,35.32,35.34
10907954,4398.64,4.63,-0.17,36.85,37.18
12647485,5103.40,4.53,0.11,31.10,31.25
11967633,4073.10,4.69,-0.68,42.69,42.44
10063075,4923.62,4.63,-0.03,32.10,33.26
11601748,4116.90,4.64,-0.23,35.77,35.54
10974344,4218.50,4.57,-0.01,30.18,30.05
10596511,5084.21,4.67,0.06,32.81,32.38
12109176,4646.98,4.68,-0.02,34.30,33.35
12207575,4232.99,4.61,-0.04,31.47,31.98
11294822,4504.52,4.49,0.09,32.08,33.07
11559032,3904.34,4.53,-0.23,31.76,32.21
12401663,4533.87,4.50,0.01,32.95,33.36
12556065,4318.93,4.67,-0.14,30.28,30.29
12600703,4585.65,4.63,-0.06,32.37,32.24
8817505,5503.04,4.22,-0.17,42.11,42.71
9150451,3967.90,4.53,-0.06,31.38,31.30
9457534,4262.33,4.62,-0.08,30.88,31.03
10402942,4744.55,4.68,-0.19,30.62,30.87
9895138,4889.33,4.64,0.29,37.96,37.70
9219756,4204.26,4.61,0.03,41.57,42.97
10535696,4485.39,4.47,-0.03,32.79,32.95
10600742,4390.88,4.52,0.13,34.56,34.77
10797986,4024.17,4.58,-0.12,34.53,35.00
10534056,4119.36,4.58,0.01,42.14,41.27
10065366,4691.19,4.60,0.15,36.90,36.88
10924611,4378.20,4.71,0.01,31.25,31.27
10734307,5059.42,4.83,-0.19,30.56,32.01
10590843,4631.97,4.58,0.12,30.45,31.41
11027724,4310.52,4.63,-0.02,38.00,38.58
10529644,4325.20,4.60,0.02,36.18,37.37
10066359,4636.74,4.67,-0.23,33.37,33.36
11860379,4366.32,4.59,0.10,31.42,31.13
9655452,4587.10,4.60,0.09,34.97,36.21
10877230,4059.77,4.53,-0.01,45.36,44.86
10921468,4641.91,4.68,0.10,30.37,30.63
12019306,4195.07,4.54,0.05,36.91,37.81
11045074,3937.60,4.47,-0.57,33.86,33.58
11352390,5304.14,4.47,0.33,30.31,31.25
12017533,4205.97,4.52,0.15,39.01,38.68
8843564,4233.42,4.58,-0.04,31.11,30.96
8055837,4174.59,4.42,-0.23,32.54,32.55
8652639,3945.51,4.52,-0.28,30.99,30.63
9723464,4659.79,4.50,0.18,35.09,35.16
9784599,5108.15,4.68,-0.17,30.49,31.58
9601977,3934.79,4.54,-0.18,33.21,34.25
10162416,4395.94,4.47,0.07,34.19,33.56
10620780,5098.91,4.50,0.45,32.08,32.45
9284206,4038.34,4.65,0.19,40.43,40.00
9589090,4411.95,4.62,0.07,34.37,35.64
7756709,4939.85,4.73,0.03,31.35,30.88
8444085,4780.12,4.64,0.08,32.57,33.87
8703074,4703.31,4.71,0.22,38.77,40.20
6935653,4151.49,4.72,0.35,33.44,32.86
9080730,3905.67,4.63,-0.19,31.39,30.90
9328987,5066.37,4.56,0.19,35.05,34.51
6351838,4289.04,4.81,0.25,42.40,42.99
7593256,4730.15,4.58,0.08,39.14,39.76
10811515,4986.13,4.67,0.18,34.73,34.18
11352546,4257.91,4.60,-0.11,33.48,32.83
9963635,5785.06,4.38,0.06,35.99,35.87
11464263,3963.21,4.45,-0.27,31.89,31.31
11305733,4725.23,4.64,-0.07,31.07,31.77
10471832,3948.55,4.55,-0.50,32.00,31.77
8329532,3832.23,4.63,-0.70,40.99,39.79
9492074,4329.97,4.71,-0.29,33.65,33.09
8982630,4342.57,4.54,0.16,43.74,43.56
10422607,3877.67,4.57,-0.45,37.08,37.62
9992824,5216.08,4.60,0.34,31.52,32.14
5373525,5318.95,4.48,0.39,32.34,31.15
5357108,4464.18,4.39,0.20,34.45,34.70
7282078,3948.34,4.56,-0.19,34.18,34.58
7684815,4276.47,4.49,0.11,43.94,44.73
8093614,5343.94,4.59,0.32,30.38,30.75
8618494,5129.68,4.49,0.37,32.05,31.73
6034341,4279.71,4.70,-0.39,30.11,30.29
1431116,4479.41,4.76,0.17,38.76,38.69
4913910,3961.99,4.49,-0.85,31.97,32.08
4157044,4498.09,4.48,0.07,32.53,32.38
7801339,4238.38,4.68,-0.04,31.24,31.25
4991624,4276.78,4.55,0.13,31.26,31.22
9207290,5244.34,4.48,0.34,31.70,32.64
8282900,4700.44,4.48,-0.39,31.44,31.33
11774319,4679.62,4.66,-0.07,31.55,31.10
3328210,4381.66,4.57,0.09,33.87,32.81
5694392,4023.65,4.54,-0.22,31.67,31.84
5512161,4289.71,4.63,0.01,36.34,36.29
8540616,4118.60,4.63,0.08,37.37,38.21
8818303,5088.78,4.54,0.33,36.45,35.44
9141755,5601.71,4.27,-0.02,38.99,39.25
7871531,5480.00,4.45,-0.21,35.36,35.81
6866518,3940.00,4.57,-0.60,32.02,32.14
4831185,6460.00,4.35,-0.42,68.73,69.48
1872781,4582.00,4.59,-0.06,30.71,30.83
2012731,3470.00,4.97,-0.30,36.26,36.72
2283092,4882.00,4.46,0.56,34.54,34.25
2437317,4260.00,4.69,-0.46,36.91,37.28
2438151,4596.00,4.59,-0.08,49.38,49.43
2441989,4306.00,4.71,-0.48,38.39,38.68
2443935,3850.00,4.73,-0.20,34.07,33.70
2554730,3393.00,4.93,0.00,45.96,44.93
2577210,4437.00,4.73,-0.70,31.14,30.85
2577743,3673.00,4.69,0.56,32.18,32.27
2695885,3373.00,4.95,0.00,56.73,58.21
2834778,3625.00,4.83,-0.10,41.08,40.97
2847357,3665.00,4.83,-0.20,32.44,32.65
2860541,5439.00,4.62,-0.50,30.98,30.65
3110684,4433.00,4.62,0.36,33.08,32.55
3246721,4057.00,4.66,-0.04,30.06,29.47
3323808,3706.00,4.71,0.30,31.16,31.45
3326413,4303.00,4.66,-0.38,31.00,30.85
3327092,3454.00,4.98,-0.20,36.35,35.49
3329985,3401.00,4.96,-0.10,46.52,45.46
3356936,4239.00,4.63,-0.08,31.25,30.78
3426874,3744.00,4.76,-0.10,34.67,35.68
3442034,3877.00,4.67,0.24,40.42,41.47
3449953,3841.00,4.67,0.36,40.95,41.14
3532480,4757.00,4.59,-0.28,30.14,30.24
3532922,3401.00,4.92,0.02,38.20,38.69
3533437,3636.00,5.00,-0.70,30.32,31.10
3539770,3678.00,4.89,-0.50,31.93,31.74
3550668,3484.00,4.87,0.00,45.40,46.10
3558789,3594.00,4.95,-0.50,31.64,31.61
3642661,4421.00,4.62,-0.26,34.57,34.36
3648376,3407.00,4.92,0.00,40.37,39.48
3736208,4214.00,4.62,0.12,34.66,34.20
3743803,6208.00,4.45,-0.48,37.50,38.32
3744648,5610.00,4.56,-0.08,30.92,31.12
3751557,4210.00,4.70,-0.62,33.19,32.81
3757729,4415.00,4.64,-0.20,37.33,37.53
3758361,4761.00,4.58,0.26,31.23,31.05
3760509,4518.00,4.72,-1.12,32.38,33.76
3760677,3659.00,4.80,-0.10,35.74,36.02
3762903,3482.00,4.91,-0.10,44.59,45.33
3838294,3514.00,4.89,-0.10,34.45,35.55
3868474,4948.00,4.51,0.14,36.77,37.58
3938944,3991.00,4.67,0.00,31.91,31.61
3940072,3683.00,4.69,0.56,54.58,54.92
3955183,4571.00,4.66,-0.12,32.91,33.17
3957292,3778.00,4.80,-0.40,33.56,33.78
3965229,3628.00,4.79,0.00,33.81,33.81
3966704,3862.00,4.74,-0.10,31.64,31.94
3974804,3610.00,4.80,0.00,33.53,33.11
4043389,3871.00,4.64,0.56,38.63,38.98
4067938,4444.00,4.62,-0.22,32.78,34.21
4068727,3692.00,4.80,-0.20,32.14,32.11
4140528,3357.00,5.05,-0.20,52.68,53.77
4143981,4255.00,4.63,-0.14,34.48,34.85
4172210,4812.00,4.52,0.42,38.41,39.25
4173901,4350.00,4.63,-0.26,36.22,35.33
4175398,3769.00,4.77,-0.12,31.56,31.45
4242514,3434.00,5.00,-0.20,31.52,31.67
4253385,3581.00,4.85,-0.10,38.98,39.27
4265815,3514.00,4.89,-0.10,40.90,41.94
4271485,4071.00,4.64,0.16,31.44,31.64
4277623,3772.00,4.67,0.56,47.67,46.60
4279048,3827.00,4.73,-0.10,36.30,35.62
4283965,3534.00,4.92,-0.20,32.86,32.70
4355120,3551.00,4.86,-0.10,42.96,42.94
4358874,5201.00,4.45,0.12,32.35,31.78
4370853,3860.00,4.75,-0.30,33.53,33.66
4381741,4046.00,4.65,0.00,35.09,35.36
4446877,4678.00,4.60,-0.22,30.36,31.32
4477211,5185.00,4.60,-0.08,30.38,31.80
4480575,5153.00,4.55,-0.12,61.13,62.35
4483841,3829.00,4.67,0.36,33.76,34.30
4543619,4268.00,4.68,-0.54,30.65,30.73
4551429,3546.00,4.87,-0.10,35.42,35.39
4553205,3360.00,4.96,0.00,41.40,41.26
4556677,4790.00,4.61,0.16,34.03,33.75
4569596,6657.00,4.27,-0.28,40.94,41.53
4638392,4847.00,4.61,0.36,37.03,37.45
4661053,4899.00,4.64,-0.36,30.48,30.33
4669176,3830.00,4.67,0.40,37.57,37.53
4731525,3422.00,4.91,0.00,44.76,44.82
4737236,5441.00,4.54,-0.28,35.82,36.26
4739885,3859.00,4.77,-0.40,32.07,32.55
4756171,6033.00,4.14,-0.84,38.89,39.05
4758956,3469.00,4.88,0.00,40.43,40.85
4770707,3468.00,4.94,-0.20,44.12,43.87
4773250,3853.00,4.67,0.36,34.22,35.13
4828576,4965.00,4.51,0.10,32.83,32.35
4832355,3989.00,4.71,-0.10,32.40,32.39
4832572,3336.00,4.98,0.00,40.46,40.88
4863874,3537.00,4.90,-0.20,46.46,47.51
4902806,3521.00,4.93,-0.20,38.14,38.53
4904647,3673.00,4.69,0.56,41.68,42.59
4909186,3315.00,5.00,0.00,61.36,61.27
4932287,3786.00,4.83,-0.50,31.25,31.51
4946483,3569.00,4.88,-0.20,31.69,31.24
4953282,3488.00,4.92,-0.20,36.75,35.88
4992056,3384.00,4.94,0.00,46.22,47.57
4994806,4513.00,4.63,-0.16,36.69,35.33
4995581,3415.00,4.95,-0.10,42.13,41.97
4999529,5215.00,4.46,0.06,33.21,34.51
5009702,5431.00,4.44,-0.04,58.45,58.40
5015405,4056.00,4.65,0.02,31.18,31.64
5020403,4212.00,4.79,-0.98,34.45,34.66
5027715,3829.00,4.68,0.30,43.94,43.42
5083480,3756.00,4.74,0.00,39.64,39.88
5092403,4245.00,4.66,-0.38,33.62,34.24
5095561,4267.00,4.64,0.02,41.71,40.97
5095968,5687.00,4.46,-0.70,46.58,47.92
5106360,5046.00,4.62,-0.18,30.40,29.91
5106958,5123.00,4.42,0.36,31.39,31.21
5108185,4764.00,4.58,-0.20,30.33,30.35
5113902,4913.00,4.48,0.42,36.51,35.91
5164701,3649.00,4.85,-0.20,30.89,31.85
5165604,4339.00,4.63,-0.22,31.43,31.51
5175667,4582.00,4.59,-0.06,34.34,33.74
5184740,3746.00,4.74,0.00,42.90,42.12
5185991,4487.00,4.72,-0.70,31.92,31.01
5192836,4183.00,4.66,-0.26,34.05,35.13
5200198,3424.00,4.91,0.00,53.25,54.52
5201596,5463.00,4.58,-0.14,30.16,30.98
5211564,3878.00,4.68,0.12,32.22,32.24
5252332,5620.00,4.59,-0.36,40.53,40.52
5255412,3964.00,4.67,0.00,41.93,41.29
5262939,5193.00,4.62,-0.82,57.75,58.96
5263823,3729.00,4.79,-0.20,31.35,31.65
5265188,3972.00,4.69,-0.10,36.62,37.90
5268015,5460.00,4.14,0.08,30.97,30.75
5268680,3439.00,4.90,0.00,41.43,40.95
5344559,3368.00,4.99,-0.10,33.37,32.11
5356586,4313.00,4.64,-0.24,30.95,30.63
5358860,5399.00,4.58,-0.16,30.59,31.23
5385113,4213.00,4.68,-0.52,32.55,32.75
5439433,3989.00,4.71,-0.10,38.91,39.67
5439836,3487.00,4.91,-0.10,44.86,44.77
5445048,4551.00,4.62,-0.34,32.44,33.60
5472185,3638.00,4.92,-0.50,34.24,34.56
5528183,5013.00,4.59,0.36,30.91,30.15
5529682,4201.00,4.62,0.02,50.48,49.53
5534656,3900.00,4.73,-0.10,30.96,30.54
5567165,3890.00,4.67,0.24,34.28,32.85
5597604,3896.00,4.67,0.16,35.26,35.43
5608021,3514.00,4.89,-0.10,37.73,37.79
5629017,4161.00,4.63,0.06,36.70,37.25
5649085,3238.00,5.16,-0.10,31.98,32.13
5687665,4502.00,4.64,0.00,32.92,33.91
5695154,5249.00,4.66,-0.54,30.32,30.07
5696013,6453.00,4.09,-0.32,47.69,47.36
5696777,4339.00,4.68,-0.68,33.48,33.80
5697395,4939.00,4.51,0.16,32.58,32.69
5698707,4885.00,4.54,-0.02,34.98,34.45
5717765,3504.00,4.86,0.00,49.64,49.14
5722953,4188.00,4.63,-0.04,30.98,31.15
5738138,3993.00,4.65,0.22,41.02,41.67
5772578,4513.00,4.64,-0.42,32.44,32.91
5785346,3323.00,5.00,0.00,49.65,50.32
5785926,3737.00,4.78,-0.20,36.50,36.39
5790645,5514.00,4.56,-0.06,31.10,30.83
5795353,4733.00,4.59,-0.22,58.11,58.89
5808416,4405.00,4.63,-0.22,32.43,32.41
5812016,3638.00,4.82,-0.10,40.93,39.99
5818116,3286.00,5.08,-0.10,37.16,37.04
5855851,3288.00,5.03,0.00,34.80,34.28
5856480,3604.00,4.84,-0.10,35.02,35.82
5865193,4183.00,4.66,-0.26,36.02,36.19
5867742,3514.00,4.89,-0.10,31.11,31.33
5867759,4314.00,4.60,0.16,34.18,33.50
5878143,5008.00,4.51,0.06,31.97,32.01
5887519,3905.00,4.74,-0.20,35.42,34.80
5900212,4898.00,4.51,0.20,38.33,37.71
5904275,3424.00,4.91,0.00,30.02,30.45
5937046,4427.00,4.63,-0.28,45.29,45.56
5941354,3843.00,4.72,-0.10,38.00,38.83
5950779,3441.00,4.93,-0.10,36.12,36.49
5950936,4922.00,4.62,-0.06,31.35,32.41
5953138,3499.00,4.89,-0.10,37.50,38.38
5960066,3994.00,4.70,0.00,31.26,30.77
5977899,3610.00,4.90,-0.40,33.59,33.45
6019923,3530.00,4.88,-0.10,37.87,38.33
6019999,3417.00,5.01,-0.20,39.60,40.82
6023441,4937.00,4.61,0.21,35.07,34.33
6026814,3553.00,4.91,-0.20,43.81,43.63
6032666,3583.00,4.92,-0.40,32.61,33.17
6036286,3439.00,4.90,0.00,53.53,52.92
6038568,3655.00,4.88,-0.40,31.01,30.33
6044768,5126.00,4.60,0.00,35.23,35.03
6047929,3628.00,4.82,-0.10,40.09,40.91
6060042,3306.00,5.01,0.00,35.16,33.91
6062306,3454.00,4.89,0.00,46.54,45.88
6062401,4455.00,4.64,-0.12,39.14,39.67
6099785,3510.00,4.92,-0.20,40.63,40.89
6117713,4074.00,4.64,0.08,39.04,38.50
6125118,5552.00,4.40,-0.04,31.23,31.27
6129785,4713.00,4.61,-0.06,40.18,39.99
6137914,4841.00,4.51,0.28,30.82,31.17
6138030,4212.00,4.68,-0.46,31.54,31.75
6138043,4556.00,4.61,-0.12,32.62,32.11
6182085,4297.00,4.64,-0.32,30.58,31.06
6187942,3410.00,4.95,-0.10,39.84,39.88
6190868,5279.00,4.59,-0.24,47.38,47.61
6200401,3430.00,4.94,-0.10,43.62,43.42
6224166,3448.00,4.92,-0.10,32.87,32.34
6264450,4212.00,4.68,-0.46,37.81,38.93
6264551,4571.00,4.66,-0.12,35.44,35.43
6268357,4433.00,4.69,-0.34,34.79,34.98
6271033,3499.00,4.86,0.00,33.18,32.47
6279639,3814.00,4.75,-0.20,30.13,31.05
6301976,3770.00,4.75,-0.10,34.79,35.23
6305301,4883.00,4.55,-0.08,31.82,31.87
6306891,3442.00,4.97,-0.20,48.73,48.01
6310092,3585.00,4.87,-0.20,34.73,34.30
6310107,3521.00,4.91,-0.20,42.69,43.61
6344749,3914.00,4.75,-0.20,32.86,33.50
6347289,4261.00,4.62,-0.06,35.64,35.99
6358149,5087.00,4.46,0.21,37.07,36.02
6358735,3546.00,4.87,-0.10,33.54,34.12
6362164,5569.00,4.48,-0.18,35.70,36.05
6367079,4873.00,4.65,-0.30,32.01,32.08
6385060,3700.00,4.78,-0.10,37.03,36.87
6385586,3981.00,4.66,0.08,30.62,29.93
6424516,3535.00,4.88,-0.10,32.13,33.12
6437745,4231.00,4.70,-0.64,33.49,33.33
6462298,4775.00,4.61,0.14,32.17,31.43
6467722,5121.00,4.60,0.06,31.53,31.38
6468867,4456.00,4.66,-0.12,30.55,29.95
6502294,3638.00,4.82,-0.10,34.66,33.11
6504558,5009.00,4.42,0.56,32.97,32.60
6504736,3399.00,4.93,0.00,37.44,37.36
6508734,3621.00,4.83,-0.10,36.89,36.32
6508924,3726.00,4.76,-0.10,36.52,36.53
6521016,4367.00,4.60,0.02,30.79,30.87
6551102,4432.00,4.72,-0.60,37.82,38.97
6579884,3758.00,4.78,-0.20,36.11,36.36
6584500,3558.00,4.87,-0.10,33.87,33.76
6605022,5548.00,4.45,0.07,38.57,38.19
6605595,3683.00,4.69,0.56,51.87,51.47
6612522,4930.00,4.61,0.10,30.85,30.63
6635994,4091.00,4.64,0.10,38.83,39.50
6671727,3641.00,4.82,-0.10,32.15,31.62
6672779,5025.00,4.51,0.02,32.23,32.25
6688129,4487.00,4.54,0.56,37.38,36.97
6693042,3274.00,5.04,0.02,39.85,39.37
6700873,3900.00,4.73,-0.10,33.91,34.26
6764843,4727.00,4.53,0.30,39.15,39.27
6767424,3615.00,4.84,-0.10,30.71,30.73
6775689,4070.00,4.64,0.06,31.37,31.35
6782860,3391.00,4.94,0.00,37.43,37.47
6790075,3716.00,4.68,0.56,53.21,54.57
6792288,3640.00,4.81,-0.10,35.51,35.58
6793075,4306.00,4.66,-0.48,30.69,31.28
6804602,5258.00,4.48,0.00,30.85,31.12
6837319,4579.00,4.55,0.28,30.58,31.05
6837969,5135.00,4.68,-1.36,39.13,39.07
6843054,5463.00,4.35,0.30,34.39,35.38
6860837,3947.00,4.71,-0.10,43.96,43.33
6863158,3799.00,4.74,-0.10,34.72,34.55
6876199,5505.00,4.55,0.21,30.82,30.13
6888521,3315.00,5.04,-0.10,47.09,46.16
6923582,5672.00,4.43,-0.24,49.33,49.54
6923830,3989.00,4.71,-0.10,39.00,39.07
6936906,5644.00,4.39,-0.26,56.43,57.26
6938365,5552.00,4.47,0.10,48.13,47.83
6947600,3328.00,4.99,0.00,50.75,50.73
6949105,3391.00,4.93,0.02,55.00,53.90
6953188,5558.00,4.62,-0.50,30.30,30.09
6961299,5460.00,4.52,-0.14,51.87,53.34
7019407,5015.00,4.62,-0.08,31.55,32.04
7022137,3232.00,5.10,0.00,62.57,61.62
7022432,3364.00,4.96,0.00,48.51,48.31
7026202,3332.00,4.99,0.00,50.45,51.87
7046921,3900.00,4.73,-0.10,31.33,31.57
7047197,4210.00,4.64,-0.12,34.48,35.56
7048090,3315.00,5.00,0.00,31.05,30.24
7048098,4463.00,4.60,-0.08,31.39,31.64
7103075,4432.00,4.64,-0.36,32.71,33.65
7105834,3323.00,5.00,0.00,60.55,60.99
7116236,5707.00,4.54,-0.32,38.48,37.36
7121181,4473.00,4.71,-0.50,33.76,34.04
7131728,5068.00,4.56,-0.34,33.46,33.80
7175321,5172.00,4.54,0.16,30.99,31.24
7180891,4222.00,4.67,-0.42,33.30,33.18
7205520,3567.00,4.90,-0.20,34.54,34.72
7214801,3628.00,4.91,-0.40,36.15,36.44
7216420,4304.00,4.63,-0.22,33.27,33.86
7254671,3615.00,4.86,-0.20,36.78,36.81
7259996,3787.00,4.74,-0.10,30.05,30.95
7264900,3364.00,4.96,0.00,46.98,47.91
7289416,3716.00,4.68,0.56,36.95,37.90
7293429,5013.00,4.62,-0.10,35.01,34.90
7296479,5173.00,4.47,0.46,34.97,33.64
7335104,3874.00,4.70,0.00,44.04,44.17
7347932,3710.00,4.77,-0.10,41.69,41.29
7350743,5340.00,4.47,-0.24,39.50,40.08
7353250,4839.00,4.54,0.06,39.49,39.23
7354115,4212.00,4.68,-0.46,33.55,33.90
7377872,3411.00,4.83,0.30,58.01,57.46
7382228,3726.00,4.76,-0.10,37.65,38.83
7426706,3960.00,4.71,-0.10,32.07,32.05
7428087,5497.00,4.58,-0.96,40.66,41.15
7433563,4447.00,4.68,-0.76,31.42,30.73
7449417,5299.00,4.57,-0.16,47.95,47.11
7451054,5553.00,4.52,-0.64,60.46,60.57
7451604,4031.00,4.65,0.04,38.93,40.30
7456036,3671.00,4.80,-0.10,38.59,38.78
7456279,4717.00,4.74,-1.44,38.65,38.41
7458145,4587.00,4.65,0.02,44.01,45.46
7464593,4130.00,4.65,-0.14,38.41,38.29
7499836,3788.00,4.77,-0.10,39.69,39.79
7504049,3893.00,4.71,-0.10,38.68,38.87
7513242,3574.00,4.82,0.00,47.69,46.76
7514737,4355.00,4.66,-0.48,32.08,32.35
7528955,4324.00,4.68,-0.58,33.94,33.90
7532381,3466.00,4.91,-0.10,46.16,46.28
7538711,4192.00,4.71,-0.32,34.97,35.06
7540114,4916.00,4.55,0.00,32.26,31.67
7545542,3821.00,4.66,0.56,43.30,42.40
7581219,3541.00,4.92,-0.20,36.08,36.51
7593749,3805.00,4.73,-0.10,41.88,42.07
7619473,4635.00,4.59,-0.06,30.68,31.11
7626388,3514.00,4.89,-0.10,35.97,35.29
7630663,3802.00,4.66,0.56,41.41,41.49
7670797,5246.00,4.50,-0.24,32.19,32.42
7676949,3602.00,4.83,-0.10,32.84,32.96
7678417,3315.00,5.00,0.00,39.92,39.94
7680165,3995.00,4.71,-0.10,31.42,31.57
7695500,3987.00,4.65,0.18,37.73,37.52
7730659,3886.00,4.74,-0.10,32.91,33.03
7730872,3964.00,4.70,-0.20,33.22,33.80
7731778,4376.00,4.59,0.16,42.09,41.94
7732242,3639.00,4.85,-0.20,34.43,34.42
7734216,3488.00,4.92,-0.20,35.70,35.41
7739085,5547.00,4.56,-0.26,31.01,31.57
7741750,4665.00,4.60,-0.04,35.02,35.29
7742951,3348.00,4.97,0.00,52.14,53.34
7755975,3611.00,4.88,-0.30,38.21,37.67
7756377,4935.00,4.50,0.22,33.31,33.03
7756549,4952.00,4.48,0.32,30.59,30.78
7773724,3407.00,4.92,0.00,38.18,38.50
7804024,3814.00,4.75,-0.20,33.42,33.65
7808672,4082.00,4.62,0.34,39.00,39.21
7812494,4192.00,4.66,-0.26,35.34,35.35
7825978,5035.00,4.52,-0.06,31.05,31.73
7830019,3778.00,4.78,-0.30,30.41,30.13
7840840,3651.00,4.86,-0.30,41.54,41.37
7881278,3675.00,4.81,-0.20,38.42,39.88
7887386,5022.00,4.48,0.22,36.62,36.23
7889173,3971.00,4.72,-0.20,39.02,39.57
7898781,3520.00,4.91,-0.20,32.15,31.94
7903192,5351.00,4.47,-0.22,33.33,33.03
7940020,3360.00,4.96,0.00,48.76,48.92
7949266,3323.00,5.00,0.00,62.51,61.63
7960606,3391.00,4.94,0.00,51.18,50.61
7967416,3521.00,4.93,-0.20,38.93,39.58
7976273,3697.00,4.80,-0.20,38.42,39.11
8009216,4488.00,4.64,-0.16,33.49,33.46
8017291,3758.00,4.76,-0.10,37.79,37.91
8024579,4292.00,4.71,-0.46,30.89,30.61
8025611,3474.00,4.88,0.00,42.68,42.51
8046850,3453.00,4.89,0.00,39.37,38.70
8074803,3469.00,4.88,0.00,34.00,34.05
8077356,3422.00,4.91,0.00,36.86,37.09
8078983,4560.00,4.64,-0.06,31.07,31.77
8092901,4269.00,4.64,-0.22,35.79,36.12
8093813,3540.00,4.84,0.00,30.71,30.45
8094234,3929.00,4.72,-0.10,35.52,35.13
8104824,4273.00,4.65,-0.36,42.46,43.57
8105451,4348.00,4.67,-0.60,31.56,31.51
8111203,3665.00,4.83,-0.20,30.07,30.65
8116101,4143.00,4.65,-0.18,33.53,33.75
8143903,3464.00,4.91,-0.10,43.39,44.47
8144291,3419.00,4.95,-0.10,30.35,29.83
8154449,4764.00,4.49,0.56,40.00,39.38
8167763,4226.00,4.70,-0.66,31.77,32.38
8183594,3439.00,4.90,0.00,32.66,32.83
8212665,5802.00,4.42,-0.24,30.99,30.98
8217295,3439.00,4.90,0.00,38.99,38.78
8218739,4625.00,4.64,0.04,33.49,33.07
8222467,4147.00,4.65,-0.12,31.68,31.15
8226440,3514.00,4.91,-0.10,38.39,38.01
8235487,3746.00,4.75,-0.10,32.94,32.99
8241781,3428.00,4.97,-0.10,42.88,44.01
8242064,3487.00,4.91,-0.10,32.05,33.60
8245650,4268.00,4.65,-0.34,37.85,37.98
8249268,3700.00,4.78,-0.10,39.21,39.27
8265007,3980.00,4.68,0.46,40.88,40.83
8283487,3598.00,4.80,0.00,35.25,34.45
8283875,4336.00,4.66,-0.46,35.91,35.09
8284962,5270.00,4.59,0.07,31.38,30.98
8285787,5220.00,4.61,-0.20,31.00,30.75
8293258,3628.00,4.84,-0.20,37.06,37.22
8310086,3531.00,4.93,-0.30,36.63,37.27
8312120,3879.00,4.64,0.56,35.53,35.07
8316679,4693.00,4.56,0.04,30.71,30.51
8350612,4035.00,4.64,0.14,37.44,37.07
8351919,5188.00,4.60,0.07,31.20,32.48
8365433,4242.00,4.64,-0.24,35.12,35.49
8380342,3942.00,4.72,-0.10,35.13,35.29
8382212,3598.00,4.88,-0.30,30.56,30.51
8382508,3929.00,4.71,-0.10,38.17,37.88
8411073,4858.00,4.59,-0.36,33.20,34.55
8414216,3787.00,4.74,-0.10,36.99,37.29
8418317,3628.00,4.84,-0.20,38.84,38.99
8421129,3360.00,4.96,0.00,48.61,49.21
8423344,3764.00,4.73,0.00,36.95,36.21
8429330,3823.00,4.73,-0.10,37.47,37.94
8444017,3483.00,4.91,-0.10,36.54,37.08
8444286,3905.00,4.74,-0.20,33.28,34.58
8450394,4213.00,4.66,-0.38,31.01,31.91
8454832,3755.00,4.77,-0.20,33.25,33.91
8456954,3767.00,4.68,0.42,30.93,30.94
8474262,3772.00,4.77,-0.20,32.51,33.03
8480027,5130.00,4.59,0.06,31.60,32.04
8481173,5239.00,4.46,0.40,35.17,35.23
8482804,4192.00,4.66,-0.30,41.56,41.69
8506486,3489.00,4.87,0.00,33.80,33.55
8510500,3710.00,4.77,-0.10,35.93,35.52
8524712,4330.00,4.77,-0.98,36.52,37.01
8525400,3484.00,4.93,-0.20,43.86,43.23
8544884,3573.00,4.90,-0.20,37.98,38.69
8545145,3865.00,4.71,-0.10,30.82,31.00
8546981,4901.00,4.58,-0.08,30.62,30.71
8557900,5406.00,4.43,0.10,35.60,34.83
8559463,4250.00,4.67,-0.52,38.00,38.77
8571584,5448.00,4.56,0.21,30.84,31.94
8573021,3764.00,4.79,-0.30,33.03,32.91
8574569,3478.00,4.87,0.02,49.59,48.46
8605302,5562.00,4.47,-0.40,49.21,50.01
8609611,4167.00,4.65,-0.20,31.57,31.11
8611126,4973.00,4.57,-0.10,31.90,31.94
8617049,4461.00,4.67,-0.16,40.08,40.48
8629424,5191.00,4.62,-0.84,40.70,40.58
8655810,3694.00,4.69,0.56,42.98,43.26
8656421,3821.00,4.66,0.48,46.23,46.28
8689606,4999.00,4.56,-0.30,32.87,33.15
8733834,3770.00,4.75,-0.10,42.95,42.74
8741649,3413.00,4.95,-0.10,40.49,41.29
8746355,3900.00,4.73,-0.10,35.12,34.45
8747795,3352.00,4.97,0.00,54.16,54.45
8749978,5231.00,4.46,0.20,38.58,37.14
8751813,5106.00,4.61,0.07,33.25,33.31
8767283,4233.00,4.74,-0.60,33.91,33.70
8780274,3562.00,4.97,-0.50,31.24,30.83
8803974,3982.00,4.67,0.00,36.32,36.49
8804018,3805.00,4.73,-0.10,35.65,35.45
8824158,3764.00,4.73,0.00,42.53,42.87
8827428,3698.00,4.81,-0.20,40.85,41.61
8866395,4998.00,4.46,0.34,37.56,37.43
8879475,4291.00,4.62,-0.06,31.12,31.81
8881243,3688.00,4.84,-0.30,31.51,32.49
8883075,4461.00,4.69,-0.46,30.81,30.90
8889176,3482.00,4.90,-0.10,31.55,32.43
8936652,5232.00,4.58,-0.04,31.24,31.61
8936920,3951.00,4.67,0.00,39.11,39.78
8952097,3943.00,4.73,-0.20,32.94,33.30
8957023,3716.00,4.68,0.56,43.99,44.43
8960906,3635.00,4.85,-0.20,44.56,45.74
8962605,4573.00,4.65,-0.08,30.11,31.35
8964399,3447.00,4.90,0.00,45.28,45.21
9005449,3373.00,4.95,0.00,45.17,45.26
9012329,3977.00,4.70,-0.10,31.39,31.43
9024907,3423.00,4.91,0.00,36.75,36.61
9026334,3537.00,4.90,-0.20,32.68,32.46
9026978,4756.00,4.59,0.06,31.34,30.75
9028977,3301.00,5.02,0.00,41.60,42.24
9033017,5314.00,4.54,-0.56,33.71,33.68
9076928,3546.00,4.87,-0.10,52.59,52.47
9084486,3713.00,4.80,-0.20,37.91,38.31
9088379,3811.00,4.75,-0.20,31.94,31.15
9093001,4167.00,4.65,-0.20,34.46,35.65
9101205,4055.00,4.64,0.12,35.87,35.67
9138149,3936.00,4.72,-0.10,30.98,31.23
9139776,4775.00,4.51,0.38,47.73,48.42
9141097,3976.00,4.70,-0.10,38.19,37.82
9141177,3829.00,4.74,-0.20,30.57,30.85
9141571,3401.00,4.92,0.02,63.26,64.50
9142393,5761.00,4.57,-0.34,38.06,38.20
9164055,3391.00,4.94,0.00,51.94,51.23
9164439,4887.00,4.61,0.21,34.16,34.56
9165053,4024.00,4.66,0.02,31.04,30.88
9201919,3770.00,4.75,-0.10,40.55,40.20
9209497,5256.00,4.40,0.21,33.99,33.70
9211495,5565.00,4.50,-0.28,48.16,49.07
9215039,4254.00,4.63,-0.16,31.08,30.90
9221091,3439.00,4.90,0.00,44.15,43.47
9229798,3408.00,4.92,0.00,44.76,43.21
9230137,3673.00,4.69,0.56,41.32,41.37
9272181,5206.00,4.60,-0.04,32.40,32.51
9273533,4438.00,4.60,0.44,37.42,37.27
9274217,5227.00,4.57,-0.58,30.99,30.85
9282813,5031.00,4.52,0.18,32.79,33.70
9283529,4279.00,4.62,-0.02,31.75,31.34
9284403,3384.00,4.94,0.00,50.71,50.16
9290256,3587.00,4.84,-0.10,47.63,48.11
9290258,5052.00,4.47,0.24,31.91,32.20
9329586,3696.00,4.82,-0.20,40.54,41.49
9335072,3650.00,4.80,-0.10,32.82,32.96
9336515,4834.00,4.60,0.18,30.14,30.45
9340944,4778.00,4.58,-0.18,32.40,32.73
9353723,4250.00,4.67,-0.52,31.40,32.84
9386141,5447.00,4.53,0.32,30.00,29.00
9398206,4762.00,4.52,0.40,33.28,33.93
9405445,3805.00,4.73,-0.10,34.66,35.07
9407162,3435.00,4.96,-0.20,37.74,38.03
9412053,4353.00,4.67,-0.54,32.06,31.41
9412728,4609.00,4.78,-1.84,66.62,66.40
9414701,4221.00,4.72,-0.80,31.75,32.31
9419545,3865.00,4.71,-0.10,40.80,40.30
9426508,3306.00,5.01,0.00,40.51,40.44
9446945,3504.00,4.86,0.00,46.60,45.73
9450368,3723.00,4.77,-0.10,36.81,36.49
9451669,3954.00,4.72,-0.10,31.59,31.83
9452233,3439.00,4.90,0.00,42.14,41.09
9471262,3572.00,4.86,-0.10,31.29,30.83
9472906,3661.00,4.81,-0.10,33.09,33.01
9513494,5112.00,4.58,0.30,31.33,31.41
9528212,5872.00,4.42,-0.26,61.43,62.21
9529435,3687.00,4.90,-0.50,33.34,33.45
9530511,3247.00,5.08,0.00,45.82,45.01
9534999,3667.00,4.82,-0.20,31.90,31.82
9573366,3764.00,4.79,-0.30,35.52,34.30
9580638,5236.00,4.07,0.30,34.68,34.30
9588430,3841.00,4.67,0.30,37.34,37.63
9589235,3468.00,4.92,-0.10,65.34,66.59
9591845,4877.00,4.68,-0.52,36.55,36.89
9603398,4907.00,4.60,-0.50,34.96,34.55
9603955,4249.00,4.69,-0.60,40.14,41.27
9605900,3286.00,5.08,-0.10,37.84,36.89
9636601,3402.00,4.93,0.00,42.65,43.67
9643212,4991.00,4.47,0.32,31.88,30.72
9644681,3422.00,4.91,0.00,49.16,49.27
9644914,3412.00,4.92,0.00,48.32,47.81
9653430,3454.00,4.89,0.00,35.95,35.92
9655102,4672.00,4.64,-0.02,32.24,32.03
9655280,5166.00,4.55,-0.44,59.88,61.15
9656050,4766.00,4.56,0.06,33.43,33.30
9657850,4915.00,4.59,0.46,35.69,35.52
9691776,3598.00,4.83,-0.10,56.43,56.23
9692518,4361.00,4.70,-0.44,36.92,37.45
9697800,4808.00,4.61,0.16,35.17,34.77
9698224,5532.00,4.58,-0.40,52.13,53.67
9705079,3282.00,5.03,0.02,36.96,36.98
9712019,3932.00,4.75,-0.20,40.87,39.70
9712383,4402.00,4.66,-0.48,37.32,36.39
9712457,3509.00,5.01,-0.40,33.24,33.36
9712963,5160.00,4.55,0.48,30.80,30.05
9713071,3504.00,4.92,-0.20,36.52,36.81
9713191,3714.00,4.75,0.00,43.88,44.26
9715154,3758.00,4.76,-0.10,30.40,30.57
9717880,4289.00,4.70,-0.34,32.96,33.47
9718972,3718.00,4.82,-0.30,31.38,31.39
9726785,3665.00,4.83,-0.20,40.15,39.89
9753503,4186.00,4.67,-0.40,31.14,30.53
9758042,3801.00,4.76,-0.10,38.71,38.78
9772321,5219.00,4.37,0.36,35.82,36.51
9772883,4898.00,4.52,0.14,31.13,30.97
9775786,3967.00,4.67,0.00,37.56,37.34
9776827,5139.00,4.56,0.48,30.17,31.01
9778224,4440.00,4.69,-0.44,37.45,37.54
9785648,3727.00,4.68,0.56,31.46,31.55
9790889,3746.00,4.75,-0.10,31.18,31.28
9818820,4395.00,4.65,0.04,30.85,31.25
9821238,4255.00,4.69,-0.62,31.03,31.24
9824038,4234.00,4.62,0.02,34.92,35.29
9824990,4937.00,4.61,0.21,31.56,31.24
9832420,3964.00,4.69,-0.10,35.09,35.31
9838119,5513.00,4.65,-0.76,41.34,42.55
9879930,3424.00,4.94,-0.10,30.26,29.85
9898515,5123.00,4.50,-0.04,31.27,31.42
9898639,3563.00,4.85,-0.10,41.66,41.61
9903965,3504.00,4.86,0.00,43.87,43.12
9904420,4361.00,4.68,-0.62,33.10,33.28
9907450,3494.00,4.89,-0.10,38.16,38.78
9933305,3814.00,4.75,-0.20,35.54,36.11
9935268,4738.00,4.54,0.20,34.41,34.12
9936452,4799.00,4.65,-0.72,30.49,30.18
9942242,3348.00,4.97,0.00,49.92,51.42
9947785,4744.00,4.52,0.36,34.55,35.00
9955316,3681.00,4.85,-0.30,35.78,36.54
9963819,3473.00,4.94,-0.20,41.48,42.47
9966527,5019.00,4.46,0.36,34.81,34.34
10004596,4573.00,4.65,-0.08,32.54,32.89
10005439,4452.00,4.68,-0.78,46.43,45.23
10016419,4957.00,4.55,-0.20,33.74,33.60
10018382,5486.00,4.46,-0.40,57.42,57.22
10020291,3673.00,4.69,0.56,54.62,54.34
10026178,4560.00,4.60,-0.14,32.29,32.05
10057537,3391.00,4.94,0.00,37.00,37.01
10064857,4562.00,4.60,-0.18,37.30,36.81
10079354,4260.00,4.61,0.14,39.08,39.07
10093991,4230.00,4.68,-0.52,42.12,42.12
10098969,4267.00,4.64,-0.14,32.03,31.84
10118339,3522.00,4.85,0.00,42.35,42.68
10121004,3619.00,4.83,-0.10,41.21,42.34
10124839,4828.00,4.53,0.14,34.28,33.64
10130646,3658.00,4.86,-0.30,43.49,43.62
10134654,5223.00,4.57,-0.18,32.28,32.51
10145950,3611.00,4.90,-0.30,38.03,38.49
10147864,4927.00,4.58,0.48,37.54,38.79
10189082,4271.00,4.67,-0.48,36.54,35.96
10195818,3570.00,4.85,-0.10,45.10,46.10
10199844,3864.00,4.72,-0.10,30.86,30.31
10202767,4955.00,4.61,0.02,32.86,32.63
10213932,3772.00,4.77,-0.20,30.99,31.75
10215254,3748.00,4.76,-0.10,35.08,34.76
10252023,3805.00,4.73,-0.10,33.09,33.91
10253829,3900.00,4.73,-0.10,33.54,34.25
10253901,3466.00,4.91,-0.10,42.85,43.42
10258126,3315.00,5.00,0.00,52.15,51.28
10265858,4988.00,4.45,0.46,33.62,33.80
10266175,3352.00,4.97,0.00,44.73,44.76
10269616,3348.00,4.97,0.00,43.35,43.87
10273194,3422.00,4.91,0.00,47.49,46.74
10285642,3537.00,4.88,-0.10,31.09,31.05
10289679,3635.00,4.85,-0.20,31.03,31.08
10293445,3386.00,4.97,-0.10,37.77,38.23
10296031,3812.00,4.66,0.56,44.11,43.12
10319285,4882.00,4.51,0.24,34.41,34.91
10321261,4252.00,4.65,-0.28,31.62,31.61
10321766,3408.00,4.92,0.00,39.42,39.88
10322177,3453.00,4.89,0.00,42.96,44.49
10322554,3649.00,4.85,-0.20,35.11,34.99
10324374,3804.00,4.72,0.00,33.12,32.91
10324764,4522.00,4.66,-0.06,33.52,33.70
10329669,4367.00,4.60,0.02,34.18,33.61
10330156,4550.00,4.62,-0.32,32.94,32.67
10336624,3506.00,4.89,0.00,33.34,33.74
10338880,3696.00,4.78,-0.10,30.74,30.58
10339982,4243.00,4.63,-0.12,36.52,36.36
10352725,4698.00,4.61,0.14,38.50,37.17
10358432,5635.00,4.40,-0.44,40.88,41.46
10388283,3396.00,4.93,0.00,38.85,40.08
10388451,3764.00,4.73,0.00,42.61,41.97
10388604,3482.00,4.90,-0.10,43.45,43.18
10394936,4348.00,4.62,-0.12,30.43,31.65
10395165,4248.00,4.63,-0.14,35.12,35.19
10396339,5237.00,4.54,-0.46,33.23,33.19
10406791,3746.00,4.75,-0.10,32.26,32.61
10420508,3498.00,4.90,-0.10,35.51,36.74
10425412,3581.00,4.85,-0.10,38.68,38.98
10426116,3472.00,4.92,-0.10,41.29,41.57
10426705,4139.00,4.63,0.02,33.41,34.14
10454036,3737.00,4.78,-0.20,41.59,42.31
10455009,3281.00,5.04,0.00,34.69,34.80
10461831,3377.00,4.95,0.00,49.23,48.52
10468664,4893.00,4.54,-0.04,32.74,32.45
10468871,3482.00,4.90,-0.10,41.71,41.45
10471681,3540.00,4.84,0.00,43.96,44.59
10482602,3638.00,4.88,-0.40,34.92,33.95
10482690,4489.00,4.57,0.24,39.38,39.38
10483810,3611.00,4.88,-0.30,30.86,31.05
10485584,3930.00,4.65,0.30,51.87,52.77
10516213,3561.00,4.86,-0.10,33.52,33.26
10527855,5624.00,4.64,-0.76,45.98,46.51
10527947,3730.00,4.77,-0.10,44.51,43.97
10529055,4506.00,4.59,-0.02,38.68,38.79
10535886,3885.00,4.71,-0.10,33.64,33.66
10578167,4183.00,4.66,-0.26,32.41,32.83
10582096,3782.00,4.80,-0.40,34.58,34.50
10582513,3435.00,4.93,-0.10,35.62,35.22
10585782,3295.00,5.06,-0.10,45.22,44.71
10596669,4456.00,4.72,-0.78,45.20,46.13
10598352,3498.00,4.90,-0.10,35.30,35.25
10602294,3776.00,4.73,0.00,41.80,43.19
10615211,3705.00,4.68,0.56,44.72,45.20
10618510,3894.00,4.68,0.10,32.75,32.72
10618904,3499.00,4.86,0.00,33.69,34.33
10647912,4981.00,4.50,0.12,33.70,33.21
10648902,3305.00,5.07,-0.10,48.25,47.96
10666400,5242.00,4.59,-0.06,33.52,34.00
10709619,3288.00,5.03,0.00,36.99,35.85
10717304,5001.00,4.48,0.22,31.94,32.90
10717591,4365.00,4.62,-0.14,42.16,40.81
10718955,4888.00,4.49,0.36,36.45,35.87
10721967,4382.00,4.66,-0.48,42.54,41.37
10724336,3407.00,4.92,0.00,43.45,44.27
10729684,3437.00,5.09,-0.60,39.81,40.14
10731839,3256.00,5.07,0.00,46.12,45.96
10733307,3531.00,4.93,-0.30,42.01,42.58
10744685,4427.00,4.65,-0.14,30.09,30.73
10777410,3366.00,4.96,0.00,36.12,35.39
10784408,4250.00,4.67,-0.52,38.45,38.97
10788836,5821.00,4.36,-0.14,39.59,39.43
10789552,3900.00,4.73,-0.10,35.82,35.89
10789903,3719.00,4.81,-0.30,35.69,35.22
10790693,3900.00,4.73,-0.10,33.64,33.21
10793620,4295.00,4.66,-0.44,42.86,43.61
10798521,3610.00,4.80,0.00,42.94,43.04
10803424,5588.00,4.29,-0.14,54.22,52.72
10849359,5320.00,4.59,-0.06,30.81,30.94
10849494,4209.00,4.68,-0.52,31.98,31.73
10876390,4944.00,4.58,0.08,31.79,31.38
10876913,3920.00,4.70,-0.10,38.63,37.73
10879314,5423.00,4.47,-0.36,38.93,39.68
10880655,3514.00,4.89,-0.10,38.03,38.47
10905040,5126.00,4.58,-0.54,33.56,33.06
10907415,3336.00,4.98,0.00,40.35,41.08
10908772,5328.00,4.55,-0.26,47.64,48.23
10909144,3793.00,4.80,-0.40,30.22,30.73
10917536,3438.00,4.93,-0.10,45.20,44.74
10931757,4199.00,4.65,-0.20,32.27,32.75
10934587,3651.00,4.80,-0.10,39.60,38.97
10966394,3900.00,4.73,-0.10,36.21,37.17
10966675,4223.00,4.68,-0.54,40.12,40.63
10973447,3522.00,4.85,0.00,46.43,45.49
10975568,3748.00,4.76,0.00,45.40,44.57
10977498,3898.00,4.74,-0.10,38.79,39.58
10983796,5053.00,4.54,-0.24,32.79,32.83
11020073,4473.00,4.68,-0.36,41.27,41.37
11020579,4272.00,4.64,-0.20,36.79,36.26
11027361,3756.00,4.87,-0.50,34.84,35.10
11027877,3261.00,5.07,0.00,61.22,60.21
11028123,3537.00,4.90,-0.20,33.58,33.93
11036239,3827.00,4.73,-0.10,35.20,34.89
11067941,3427.00,4.94,-0.10,42.26,43.32
11075611,3415.00,4.92,0.00,47.34,47.81
11075709,3454.00,4.89,0.00,42.39,42.67
11081855,3940.00,4.71,-0.10,42.97,42.41
11083532,4250.00,4.67,-0.52,30.54,31.30
11085850,3876.00,4.72,-0.10,35.03,35.55
11093009,3924.00,4.74,-0.20,31.26,30.93
11129407,4432.00,4.64,-0.14,37.39,36.26
11135449,4732.00,4.61,0.02,31.29,31.34
11137924,3847.00,4.65,0.56,49.88,49.22
11182890,4379.00,4.70,-0.60,35.05,33.70
11187207,3578.00,4.86,-0.10,42.37,43.62
11189348,3781.00,4.82,-0.40,34.20,34.15
11229244,3651.00,4.82,-0.10,38.58,38.19
11233233,4767.00,4.57,0.14,30.48,31.81
11235958,3952.00,4.72,-0.10,34.01,34.90
11241109,3402.00,4.93,0.00,54.54,53.75
11241631,4693.00,4.55,0.18,31.78,31.35
11242595,4734.00,4.58,-0.12,30.08,30.75
11252031,4833.00,4.59,-0.32,33.51,32.40
11284923,5218.00,4.60,-0.02,30.46,30.71
11285727,3679.00,4.82,-0.20,39.99,40.83
11296078,3436.00,4.90,0.02,52.16,52.56
11297141,3482.00,4.90,-0.10,45.61,44.33
11303706,3498.00,4.90,-0.10,44.37,44.71
11355807,5278.00,4.59,-0.08,31.74,32.11
11356900,3929.00,4.72,-0.10,31.24,31.83
11359503,4800.00,4.49,0.56,31.36,30.53
11360739,3589.00,4.89,-0.20,45.36,45.48
11362970,4902.00,4.58,-0.34,30.89,31.22
11389341,3615.00,4.86,-0.20,36.15,36.81
11393141,4906.00,4.53,0.16,30.51,31.45
11405197,3695.00,4.85,-0.40,32.28,32.34
11411768,3573.00,4.90,-0.20,38.50,39.07
11413094,3942.00,4.72,-0.10,35.10,35.72
11415793,3900.00,4.73,-0.10,32.74,33.55
11441938,3951.00,4.67,0.00,34.30,34.87
11446140,3453.00,4.89,0.00,47.41,47.76
11446732,3435.00,4.94,-0.10,44.61,45.09
11446965,3954.00,4.72,-0.10,35.27,35.27
11447037,4217.00,4.69,-0.58,35.19,35.75
11467290,4086.00,4.64,0.12,42.60,43.12
11496620,4680.00,4.62,0.02,41.22,40.61
11514607,4073.00,4.64,0.02,38.21,38.12
11518775,3827.00,4.73,-0.10,32.98,33.90
11551186,3900.00,4.73,-0.10,31.35,31.44
11558721,3291.00,5.02,0.02,62.28,61.35
11563886,4213.00,4.68,-0.52,35.59,35.09
11566690,4365.00,4.61,-0.08,39.23,39.57
11568704,3756.00,4.80,-0.30,32.40,33.46
11597752,4415.00,4.64,-0.28,32.20,32.67
11602629,3344.00,5.01,-0.10,41.23,41.19
11610213,4191.00,4.67,-0.42,36.37,35.27
11616937,4777.00,4.66,-0.30,31.57,31.48
11652051,3608.00,4.84,-0.10,41.76,43.18
11655859,3740.00,4.75,-0.10,40.51,38.97
11656160,3979.00,4.70,-0.20,36.27,37.27
11656398,3900.00,4.73,-0.10,33.62,34.09
11657256,3348.00,4.97,0.00,47.11,48.51
11657761,3482.00,4.90,-0.10,45.74,44.99
11672056,3820.00,4.68,0.28,36.24,35.41
11674867,3474.00,4.93,-0.10,41.73,40.97
11701376,3439.00,4.90,0.00,44.99,44.96
11702828,3853.00,4.73,-0.20,38.37,39.07
11707694,3954.00,4.72,-0.10,31.64,31.41
11710354,3665.00,4.83,-0.20,37.44,37.57
11713884,3722.00,4.79,-0.20,35.03,35.45
11722217,3360.00,4.96,0.00,45.67,46.24
11755092,4445.00,4.68,-0.76,36.68,35.38
11763820,3473.00,4.88,0.00,48.06,49.46
11769300,3530.00,4.88,-0.10,35.37,35.77
11770517,3598.00,4.83,-0.10,37.87,38.48
11773636,3688.00,4.79,-0.10,31.73,32.14
11774947,3632.00,4.85,-0.20,33.61,33.70
11810035,4265.00,4.67,-0.52,31.64,32.01
11815179,3694.00,4.69,0.56,47.81,47.41
11854219,3651.00,4.90,-0.40,30.84,30.85
11855334,3381.00,4.95,0.00,30.91,30.35
11855358,5780.00,4.42,-0.16,42.23,42.26
11855360,4348.00,4.63,-0.22,31.90,31.87
11856056,3900.00,4.73,-0.10,30.43,30.65
11862267,3540.00,4.84,0.00,37.94,38.58
11862402,3635.00,4.85,-0.20,30.38,30.61
11868600,3867.00,4.72,-0.10,33.86,33.95
11872541,4263.00,4.61,0.14,34.05,33.85
11903656,3619.00,4.83,-0.10,40.39,40.19
11912300,4407.00,4.61,-0.08,42.85,42.52
11912546,5087.00,4.59,-0.58,31.71,30.65
11912789,4926.00,4.52,0.07,37.39,37.43
11924802,4271.00,4.67,-0.48,38.97,38.88
11925809,4675.00,4.72,-1.32,34.32,34.25
11959784,3364.00,4.96,0.00,54.29,54.54
11974938,3749.00,4.67,0.56,43.26,42.94
12004656,3932.00,4.75,-0.20,31.21,30.55
12007318,4209.00,4.65,-0.24,31.56,31.31
12009086,4635.00,4.65,-0.66,30.34,30.29
12013242,3642.00,4.78,0.00,45.59,46.50
12023551,4548.00,4.58,0.42,38.32,38.48
12102169,3827.00,4.73,-0.10,32.62,33.64
12118836,4192.00,4.66,-0.26,38.21,38.95
12122143,3681.00,4.79,-0.10,35.66,34.97
12152714,5662.00,4.58,-0.26,42.76,42.94
12153351,4212.00,4.62,0.10,30.99,31.13
12203450,3949.00,4.69,-0.10,34.76,34.60
12217342,4835.00,4.48,0.56,37.89,38.40
12218994,3515.00,4.85,0.00,47.02,46.34
12264593,3439.00,4.90,0.00,43.92,44.49
12300863,4608.00,4.64,-0.02,30.46,30.68
12303490,4980.00,4.49,0.36,30.89,31.31
12315227,4038.00,4.64,0.21,33.82,33.99
12350839,3498.00,4.90,-0.10,42.27,41.69
12366989,3388.00,5.12,-0.60,46.57,47.43
12403318,3323.00,5.00,0.00,35.52,35.13
12417152,4738.00,4.55,0.10,37.69,37.24
12417246,4225.00,4.67,-0.44,32.92,33.45
12459760,3783.00,4.76,-0.20,33.59,33.73
12505250,3504.00,4.86,0.00,37.09,36.76
12505701,3223.00,5.12,0.00,50.32,51.07
12598901,3504.00,4.86,0.00,52.10,51.17
12691684,3360.00,4.96,0.00,38.48,39.38
12934814,3390.00,4.97,-0.10,45.96,45.31
11391512,4665.0,4.584,-0.1,30.12,30.32
11074275,4635.0,4.653,-0.66,31.67,62.55
11021584,4569.0,4.604,-0.2,30.87,20.67
10675860,5229.28,4.49,0.307,30.61,30.72
9848760,5137.0,4.607,-0.1,36.44,36.44
8937142,5075.0,4.572,0.24,31.55,31.5
7285973,5063.04,4.737,-0.039,31.56,36.81
3946894,3659.0,4.798,-0.1,39.31,39.50
2163634,4594.0,4.557,0.26,30.46,38.86
2859114,3398.0,4.967,-0.1,38.698,39.92
4449224,4706.69,4.68,-0.10,35.22,36.76
5608710,4465.85,4.53,-0.36,41.43,45.53
6346777,5314.63,4.45,0.36,36.54,38.78
11446143,4327.51,4.49,0.03,43.53,43.53
11507065,4388.02,4.59,-0.26,38.63,37.02
11968271,5245.16,4.48,0.31,30.08,31.64
9822052,4774.53,4.60,0.28,30.38,30.30
11025729,4604.77,4.63,-0.03,36.14,33.84
11808290,4593.33,4.58,-0.13,30.99,33.90
9771718,4264.33,4.61,-0.01,41.00,39.11
10145778,5087.85,4.53,0.42,38.77,41.32
10785357,5550.49,4.12,0.38,46.23,43.94
11076292,4425.34,4.57,-0.19,32.74,35.99
9723303,4259.93,4.49,0.19,45.74,43.66
8613520,4150.40,4.70,0.25,38.47,42.09
10159320,5004.86,4.73,-0.06,32.17,35.62
10422860,5182.52,4.56,0.36,30.86,37.26
9575132,5735.17,4.45,0.01,35.30,36.67
5106755,4869.89,4.68,0.16,38.28,34.70
3100994,4027.76,4.51,-0.07,31.99,31.94
2140909,4270.00,4.69,-0.22,38.62,52.20
3219400,3964.00,4.69,-0.10,31.21,31.21
3444822,3474.00,4.88,0.00,34.01,36.83
3765134,3553.00,4.89,-0.20,41.28,38.20
3866661,4649.00,4.78,-1.32,33.40,34.99
4066312,5417.00,4.54,-0.48,31.27,33.50
4164424,3726.00,4.76,-0.10,39.99,41.21
4370970,3811.00,4.68,0.32,36.66,38.43
4671009,5040.00,4.57,-0.40,32.69,35.91
4990452,5138.00,4.42,0.34,35.50,39.18
4992743,4460.00,4.83,-1.98,58.56,62.72
5021286,4871.00,4.54,0.04,31.08,34.45
5021623,5817.00,4.47,-0.78,40.98,40.74
5077889,3401.00,5.00,-0.10,48.56,46.51
5098378,5177.00,4.53,-0.14,34.75,37.16
5195911,4512.00,4.65,-0.28,43.77,45.71
5283406,5252.00,4.59,0.07,34.17,36.73
5342160,5238.00,4.47,-0.08,32.90,35.49
5370867,5285.00,4.08,0.24,39.71,44.66
5397064,3963.00,4.65,0.28,43.15,45.23
5517361,4986.00,4.54,-0.14,34.60,33.04
5536282,4889.00,4.54,0.00,41.79,38.69
5603484,3297.00,5.02,0.00,38.43,36.89
5684887,3770.00,4.75,-0.10,40.37,44.59
5694225,4617.00,4.59,-0.12,37.97,38.29
5774321,4545.00,4.66,-0.62,44.21,44.21
5783802,3417.00,5.01,-0.20,49.93,52.97
5788112,4278.00,4.64,-0.22,34.90,37.55
5866603,4580.00,4.60,-0.14,33.21,36.31
5866636,5011.00,4.48,0.24,34.87,36.61
5872006,4595.00,4.60,-0.18,48.27,38.65
5879402,4586.00,4.62,-0.34,38.47,40.75
6034587,3464.00,4.98,-0.20,30.48,34.70
6038153,5019.00,4.55,0.18,37.04,41.05
6047186,4367.00,4.67,-0.30,38.62,40.85
6105994,3517.00,4.89,-0.10,43.07,44.86
6107716,5134.00,4.39,0.44,31.89,31.89
6145790,3990.00,4.66,0.06,35.47,37.53
6286982,4938.00,4.49,0.26,36.31,38.69
6438389,3727.00,4.68,0.56,43.74,46.40
6441201,5191.00,4.43,0.34,38.19,36.26
6503104,3407.00,4.92,0.00,31.74,34.85
6681940,4383.00,4.63,-0.20,41.31,44.28
6757959,4643.00,4.57,0.04,39.78,39.78
6758022,5306.00,4.45,-0.06,59.60,61.04
6790796,5081.00,4.55,-0.20,33.30,38.69
6805834,4296.00,4.73,-1.00,33.34,41.31
6964206,5023.00,4.55,0.00,37.46,39.17
6965793,4319.00,4.67,-0.52,33.46,38.23
7014297,3823.00,4.73,-0.10,38.10,36.33
7025006,3319.00,5.00,0.00,60.64,58.26
7205150,4562.00,4.61,-0.24,30.41,32.31
7336022,4368.00,4.62,-0.20,31.43,33.07
7426766,4794.00,4.55,0.02,33.64,32.05
7426780,3814.00,4.75,-0.20,31.23,34.18
7630772,3330.00,4.94,0.18,51.41,54.52
7661117,3515.00,4.85,0.00,33.97,36.12
7670807,4897.00,4.61,0.04,38.12,36.84
7671030,3397.00,4.92,0.02,32.30,35.59
7761527,4932.00,4.66,-0.90,35.81,34.40
7898449,5130.00,4.51,0.00,31.68,34.20
7907712,3778.00,4.78,-0.30,35.17,38.18
7909383,5238.00,4.48,-0.04,33.53,32.11
7909569,4852.00,4.52,0.20,33.63,32.07
7973156,5642.00,4.34,-0.32,50.84,52.82
8079142,4539.00,4.62,-0.10,30.43,33.31
8081387,5018.00,4.60,0.18,32.94,34.60
8086878,3698.00,4.81,-0.20,36.33,34.49
8246171,4850.00,4.47,0.56,32.13,34.14
8300828,5375.00,4.43,-0.12,56.70,60.06
8560092,3315.00,5.00,0.00,67.70,69.72
8655619,3476.00,4.93,-0.20,47.00,50.18
8678480,3634.00,4.81,-0.10,32.18,34.20
8740221,3453.00,5.02,-0.30,52.84,54.92
8803540,5367.00,4.47,0.20,30.06,32.41
9025098,4575.00,4.59,-0.02,41.69,43.37
9052635,4276.00,4.68,-0.60,41.05,37.63
9203794,3261.00,5.07,0.00,52.27,54.47
9216544,5261.00,4.50,0.34,35.40,35.40
9267030,5705.00,4.34,-0.20,56.51,59.62
9333505,3348.00,4.97,0.00,36.73,34.51
9480105,4469.00,4.62,-0.30,39.55,39.47
9526915,5470.00,4.51,-0.58,56.73,62.70
9528222,5622.00,4.48,-0.10,56.35,61.81
9637002,4928.00,4.54,0.00,38.92,40.76
9753017,3352.00,4.97,0.00,55.82,53.40
9763786,3358.00,5.00,-0.10,43.02,41.19
9840227,3993.00,4.70,-0.20,34.33,34.33
9935558,3469.00,4.88,0.00,51.26,51.26
9935739,3373.00,4.95,0.00,43.12,46.33
9959480,5648.00,4.06,-0.08,63.13,63.67
9962599,5188.00,4.61,-0.20,30.01,32.49
9969084,4326.00,4.62,-0.06,41.70,43.72
9996468,4410.00,4.62,0.12,41.88,44.10
10086883,4265.00,4.72,-0.48,34.29,32.63
10156958,4893.00,4.54,0.24,33.81,36.21
10220086,5116.00,4.61,-0.12,30.46,32.93
10268893,3561.00,4.86,-0.10,36.52,36.52
10338378,4538.00,4.61,-0.20,37.23,33.31
10462363,4414.00,4.72,-0.66,39.49,41.09
10487534,4885.00,4.54,-0.02,35.97,39.47
10491292,4854.00,4.49,0.46,36.87,39.38
10545803,4463.00,4.62,-0.28,42.41,39.07
10548868,5052.00,4.52,-0.10,36.44,36.44
10679746,4236.00,4.68,-0.54,42.08,45.20
10732063,3323.00,5.00,0.00,50.40,57.66
10750514,3942.00,4.72,-0.10,31.78,33.65
10795891,3407.00,4.92,0.00,54.83,52.94
10844360,3521.00,4.93,-0.20,43.50,46.02
10879154,4453.00,4.62,-0.22,36.21,38.33
10907400,3321.00,4.99,0.02,41.16,48.33
10972678,4336.00,4.67,-0.56,37.07,37.02
11025770,3288.00,5.03,0.00,41.53,46.01
11124905,3900.00,4.73,-0.10,37.50,39.08
11181126,3850.00,4.73,-0.20,36.00,38.58
11233523,4177.00,4.81,-1.00,37.50,37.23
11241120,4254.00,4.63,-0.08,45.95,40.68
11298135,3408.00,4.92,0.00,60.64,58.20
11342472,5168.00,4.57,0.30,34.52,34.14
11353104,5672.00,4.04,-0.48,46.71,46.55
11455518,5385.00,4.46,0.34,32.75,38.70
11463081,5696.00,4.50,0.36,31.32,34.55
11507917,5839.00,4.44,-0.02,40.98,41.10
11559839,3336.00,5.06,-0.20,54.40,60.42
11611727,5333.00,4.47,0.36,35.05,37.49
11751992,3517.00,4.95,-0.30,40.77,38.21
11808247,5355.00,4.02,-0.04,54.00,52.67
11973975,4243.00,4.61,0.10,40.91,40.91
12109999,3928.00,4.74,-0.20,31.41,34.14
12121658,4560.00,4.65,-0.02,36.62,40.08
12156321,3261.00,5.07,0.00,51.73,54.04
12166983,5657.00,4.22,-0.18,66.67,67.50
12265955,5500.00,4.52,-0.68,34.77,36.10
12316635,3823.00,4.68,0.32,43.81,45.42


==> Long period rotators/table2_submit.csv <==
# Long rotation period main-sequence stars from Kepler SAP light curves (Table 2)

kicid,teff,logg,feh,period,period_err,variability
8302593,4897.99,4.7,-0.13,34.89,1.74,759.45
8915957,7001.38,4.25,0.39,46.94,2.35,42988.0
9974087,6960.9,4.26,0.34,41.54,2.08,2947.22
6192231,5397.96,4.07,0.32,33.26,1.66,14871.34
7673194,5247.48,4.56,0.12,35.35,1.77,590.01
9458505,4795.23,4.64,0.05,33.57,1.68,1712.66
7773978,5300.39,4.24,-0.03,30.85,1.54,1907.2
7134214,5756.06,4.2,0.55,59.77,2.99,910.34
6880781,4465.4,4.72,-0.27,35.96,1.8,967.43
10665957,4842.81,4.61,0.11,35.65,1.78,1314.89
9639369,4742.12,4.6,0.11,36.81,1.84,1113.66
11074541,4763.66,4.68,0.0,35.07,1.75,2872.73
11650280,5878.22,4.14,-0.27,59.76,2.99,42244.16
9941066,4013.57,4.58,-0.27,32.44,1.62,7251.1
8242434,4565.28,4.62,-0.03,46.47,2.32,1692.52
11197878,5386.17,4.55,0.16,31.32,1.57,3954.3
11363367,6595.13,4.17,-0.35,48.68,2.43,10134.28
8674074,4050.34,4.53,-0.06,58.5,2.93,1648.42
8674005,4796.85,4.66,-0.3,31.15,1.56,1144.26
7466500,6077.76,4.28,0.05,48.8,2.44,1556.85
7516038,4533.75,4.72,-0.16,46.19,2.31,2137.74
5772411,6991.88,4.07,-0.09,71.01,3.55,2512.38
6672137,5751.53,4.39,0.16,48.99,2.45,75435.76
4243911,5058.71,4.6,0.36,31.19,1.56,8788.78
5771020,4382.46,4.74,-0.1,31.25,1.56,2015.03
4847304,7150.0,4.08,-0.11,30.43,1.52,1996.73
1296779,3703.0,4.79,-0.2,33.19,1.66,2514.45
2574201,3687.0,4.81,-0.2,30.1,1.51,5491.94
2986833,3880.0,4.72,0.14,30.79,1.54,6486.53
3347632,5876.0,4.37,-0.16,33.55,1.68,7532.28
3429161,3942.0,4.72,-0.1,31.21,1.56,6983.21
3444588,4109.0,4.67,-0.02,36.67,1.83,5492.93
3836257,3848.0,4.72,-0.1,38.68,1.93,11787.35
3860056,7523.0,4.25,0.21,54.41,2.72,24712.43
3955866*,5549.0,4.5,0.56,33.32,1.67,3646.87
4036962,5851.0,4.02,-0.54,50.33,2.52,11023.38
4037164,3920.0,4.7,-0.1,35.59,1.78,4363.64
4142913,3410.0,4.91,0.06,40.12,2.01,3452.63
4346178,5392.0,4.31,0.18,33.15,1.66,19238.26
4457443,4285.0,4.67,-0.44,39.45,1.97,2074.94
4470937*,3527.0,4.84,0.02,59.33,2.97,713.36
4645634,5141.0,4.55,-0.38,48.61,2.43,2396.75
4841888,3336.0,5.03,-0.14,35.74,1.79,4141.49
4913852,3692.0,4.75,0.28,34.41,1.72,6367.79
4936334,3454.0,5.39,-1.98,61.84,3.09,28404.18
5023548,5571.0,4.04,-0.32,35.87,1.79,4351.46
5080636,3706.0,4.75,0.26,34.49,1.72,11720.85
5112483,4086.0,4.68,-0.16,62.84,3.14,22486.52
5171570,4067.0,4.66,-0.12,40.1,2.01,3020.78
5181762*,3683.0,4.69,0.56,47.2,2.36,8920.42
5308659,3854.0,4.71,-0.06,39.45,1.97,8422.78
5442725,3803.0,4.74,-0.16,54.06,2.7,4567.37
5450093,4435.0,4.64,-0.42,52.73,2.64,90696.41
5520985,4388.0,4.71,-0.5,38.73,1.94,5684.49
5522955,4776.0,4.5,0.48,45.96,2.3,2309.27
5526484,3909.0,4.74,-0.1,32.54,1.63,7507.32
5531576,4768.0,4.54,0.18,32.63,1.63,4041.64
5602489,4681.0,4.6,-0.1,30.91,1.55,7646.01
5617854,4132.0,4.7,-0.3,31.79,1.59,2689.5
5695904,3553.0,4.89,-0.2,44.54,2.23,2284.01
5780460,5123.0,4.52,-0.2,61.74,3.09,4851.84
5949548,3489.0,4.87,0.0,39.06,1.95,6624.91
6195258,4269.0,4.7,-0.7,30.64,1.53,4982.53
6268872,3627.0,4.88,-0.38,33.02,1.65,4218.46
6345835,3703.0,4.76,0.07,32.88,1.64,1851.98
6382217,3757.0,4.72,0.18,32.3,1.61,7223.64
6436291,3683.0,4.69,0.56,47.59,2.38,10310.05
6497146,3749.0,4.74,0.16,37.81,1.89,6516.32
6804018,3375.0,5.02,-0.22,82.61,4.13,5079.51
6870438,6855.0,4.27,0.02,32.72,1.64,2166.68
6889764,5892.0,4.46,-0.02,30.75,1.54,493.17
6954721,3342.0,5.01,0.02,33.73,1.69,8600.46
6960913,4016.0,4.66,0.02,35.4,1.77,2332.19
7019489*,5485.0,4.57,-0.12,30.27,1.51,2116.98
7106807,3975.0,4.76,-0.62,49.68,2.48,7187.63
7200148,3358.0,5.0,-0.1,57.79,2.89,2726.7
7200463,3907.0,4.68,0.0,35.42,1.77,3981.16
7289427,4478.0,4.72,-1.12,30.36,1.52,3537.44
7345195,3804.0,4.72,0.0,43.7,2.19,4011.9
7450601,5365.0,4.42,-0.04,96.48,4.82,6481.15
7455287,3713.0,4.78,-0.12,34.73,1.74,9197.98
7462752,4707.0,4.58,-0.08,30.7,1.54,3608.94
7523720,5611.0,4.47,-0.2,39.06,1.95,33166.06
7596186,5032.0,4.48,0.2,78.85,3.94,30111.98
7668779,4790.0,4.61,0.08,36.54,1.83,3311.65
7690855,4223.0,4.68,-0.54,34.59,1.73,5539.88
7734609,5619.0,4.49,-0.7,69.5,3.48,8948.57
7757418,3212.0,5.18,0.0,65.4,3.27,9902.35
7903291,3958.0,4.66,0.1,32.03,1.6,3977.41
7907423,3561.0,4.86,0.0,37.82,1.89,4891.07
8008304,4512.0,4.68,-0.52,33.49,1.67,2477.37
8045290,5945.0,4.32,-0.14,31.05,1.55,40971.25
8120608,3751.0,4.8,-0.34,34.26,1.71,7033.8
8171848,4460.0,4.65,-0.5,37.04,1.85,6608.72
8216763,4352.0,4.67,-0.2,35.95,1.8,3543.52
8255148,3844.0,4.67,0.34,32.68,1.63,3891.08
8280509,5374.0,4.57,-0.32,84.33,4.22,20640.01
8299093,3415.0,4.95,-0.1,40.32,2.02,5543.2
8364309,3802.0,4.66,0.56,37.94,1.9,25168.84
8370394,3319.0,5.0,0.0,81.99,4.1,4811.13
8433085,5289.0,4.59,0.0,30.66,1.53,5525.75
8435232,4040.0,4.71,-0.44,48.68,2.43,137637.07
8500755,3900.0,4.73,-0.1,33.78,1.69,5460.9
8509933,7824.0,4.12,0.21,53.25,2.66,9341.04
8678691,4806.0,4.5,0.48,30.79,1.54,4700.74
8845205,3395.0,4.97,-0.12,51.39,2.57,8050.01
8881388,3089.0,5.16,0.0,52.78,2.64,35287.71
8888573,3683.0,4.69,0.56,59.35,2.97,7520.51
8939955,3683.0,4.69,0.56,58.98,2.95,13638.48
9006264,2703.0,5.27,0.0,68.2,3.41,5857.27
9015466,5541.0,4.52,-0.5,32.5,1.63,18555.67
9025169,3932.0,4.7,0.0,42.06,2.1,2788.3
9077513,4528.0,4.64,0.36,73.9,3.69,2514.67
9222296,3234.0,5.09,0.02,74.81,3.74,14419.74
9230350,3677.0,4.8,-0.12,30.82,1.54,348093.06
9270223,3776.0,4.73,0.0,46.55,2.33,4869.24
9328641,5192.0,4.71,-1.98,32.17,1.61,48097.07
9388479,3582.0,4.81,0.18,34.91,1.75,8034.91
9526915,5470.0,4.51,-0.58,125.82,6.29,31878.97
9573685,3974.0,4.7,-0.06,30.58,1.53,8555.25
9642890,3218.0,5.12,0.02,78.1,3.9,4410.74
9650712,6624.0,4.2,-0.2,74.84,3.74,44761.06
9654450,3727.0,4.68,0.56,32.36,1.62,7674.31
9655947,5294.0,4.48,0.18,30.18,1.51,3613.76
9702752,5650.0,4.04,0.38,54.87,2.74,468.97
9715460,3101.0,5.15,0.0,57.33,2.87,12641.69
9716172,5402.0,4.43,-0.12,32.85,1.64,2214.11
9771196,4072.0,4.65,0.18,38.21,1.91,1559.07
9772829,3251.0,5.08,0.0,67.05,3.35,5010.09
9777117,3856.0,4.73,-0.08,34.8,1.74,8053.58
9787239,3731.0,4.75,-0.02,36.31,1.82,5739.81
9826844,3673.0,4.69,0.56,45.19,2.26,8892.62
9899765,3562.0,4.86,-0.1,46.32,2.32,6362.8
10064256,5452.0,4.54,0.36,33.17,1.66,2837.27
10118816,3975.0,4.75,-0.34,40.13,2.01,7012.45
10322366,3749.0,4.73,0.02,30.22,1.51,5336.5
10388286,3669.0,4.79,0.0,38.64,1.93,11247.32
10403228,3391.0,4.94,0.0,35.0,1.75,29024.1
10453314,2661.0,5.28,0.0,71.3,3.56,8385.37
10454492,3694.0,4.69,0.56,61.26,3.06,9082.02
10464078,5043.0,4.59,-0.54,52.29,2.61,62117.85
10489175,3663.0,4.75,0.14,36.92,1.85,4303.59
10525049,3872.0,4.71,0.12,30.32,1.52,4192.38
10598166,3490.0,4.85,0.07,44.79,2.24,1861.64
10647081,3396.0,4.88,0.22,71.38,3.57,7966.12
10657760,3428.0,4.89,0.12,47.84,2.39,4691.21
10748390,4778.0,4.59,0.32,30.03,1.5,7742.66
10913676,5571.0,4.48,-0.26,69.67,3.48,7893.07
11018536,3900.0,4.73,-0.1,31.09,1.55,4564.69
11034335,3373.0,4.95,0.0,52.94,2.65,5690.83
11178007,5944.0,4.4,-0.2,31.29,1.56,25431.08
11187837,3744.0,4.74,0.06,40.54,2.03,7936.72
11307917,3830.0,4.65,0.56,42.18,2.11,11523.74
11348997,3879.0,4.71,0.32,35.21,1.76,6332.88
11453592,3483.0,4.88,0.1,44.94,2.25,12489.58
11462900,3301.0,5.02,0.0,70.17,3.51,6784.49
11714250,3662.0,4.69,0.56,47.9,2.39,14658.53
11918550,3844.0,4.75,-0.18,76.48,3.82,10671.14
11923270,3688.0,4.79,0.0,37.42,1.87,10584.11
11969678,4355.0,4.66,-0.52,37.28,1.86,3605.27
12169236,5408.0,4.51,-0.18,31.86,1.59,1284.93
12306829,5860.0,4.45,-0.2,39.89,1.99,18297.75
12350793,4368.0,4.62,-0.2,45.05,2.25,4033.18
12352520,3805.0,4.77,-0.1,35.53,1.78,5653.77
12555642,3685.0,4.77,-0.06,39.15,1.96,3105.92


==> Readme.txt <==
source file is document.tex, and compiled by XeLaTeX, all figures are pdf files.
table1_submit.csv and table2_submit.csv are used for online table correspondingly.


==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> table1_submit.csv <==
# Long rotation period main-sequence stars from Kepler SAP light curves (Table 1)

kicid,teff,logg,feh,PRot,period
4750609,5042.09,4.64,0.01,35.39,35.71
4644300,4817.15,4.50,0.17,36.14,34.83
2986505,4488.08,4.51,0.04,40.73,40.18
1865663,4155.31,4.49,0.04,31.32,31.97
4254223,3879.62,4.51,-0.32,31.15,31.31
4553344,5135.66,4.73,0.14,33.95,34.41
8431125,4588.25,4.57,-0.12,31.14,31.61
10753394,4261.92,4.62,0.02,32.14,32.48
8935997,5228.16,4.54,-0.43,32.73,32.57
10321726,5290.08,4.42,0.48,34.69,34.69
8959520,4282.81,4.47,0.10,33.93,35.05
10597460,3859.03,4.62,-0.77,40.09,40.43
11231742,4432.51,4.63,-0.14,36.37,37.79
10199394,5242.40,4.38,0.41,33.18,32.41
11602234,3883.17,4.48,-0.29,44.66,43.63
9273544,6049.76,4.15,-0.24,35.32,35.34
10907954,4398.64,4.63,-0.17,36.85,37.18
12647485,5103.40,4.53,0.11,31.10,31.25
11967633,4073.10,4.69,-0.68,42.69,42.44
10063075,4923.62,4.63,-0.03,32.10,33.26
11601748,4116.90,4.64,-0.23,35.77,35.54
10974344,4218.50,4.57,-0.01,30.18,30.05
10596511,5084.21,4.67,0.06,32.81,32.38
12109176,4646.98,4.68,-0.02,34.30,33.35
12207575,4232.99,4.61,-0.04,31.47,31.98
11294822,4504.52,4.49,0.09,32.08,33.07
11559032,3904.34,4.53,-0.23,31.76,32.21
12401663,4533.87,4.50,0.01,32.95,33.36
12556065,4318.93,4.67,-0.14,30.28,30.29
12600703,4585.65,4.63,-0.06,32.37,32.24
8817505,5503.04,4.22,-0.17,42.11,42.71
9150451,3967.90,4.53,-0.06,31.38,31.30
9457534,4262.33,4.62,-0.08,30.88,31.03
10402942,4744.55,4.68,-0.19,30.62,30.87
9895138,4889.33,4.64,0.29,37.96,37.70
9219756,4204.26,4.61,0.03,41.57,42.97
10535696,4485.39,4.47,-0.03,32.79,32.95
10600742,4390.88,4.52,0.13,34.56,34.77
10797986,4024.17,4.58,-0.12,34.53,35.00
10534056,4119.36,4.58,0.01,42.14,41.27
10065366,4691.19,4.60,0.15,36.90,36.88
10924611,4378.20,4.71,0.01,31.25,31.27
10734307,5059.42,4.83,-0.19,30.56,32.01
10590843,4631.97,4.58,0.12,30.45,31.41
11027724,4310.52,4.63,-0.02,38.00,38.58
10529644,4325.20,4.60,0.02,36.18,37.37
10066359,4636.74,4.67,-0.23,33.37,33.36
11860379,4366.32,4.59,0.10,31.42,31.13
9655452,4587.10,4.60,0.09,34.97,36.21
10877230,4059.77,4.53,-0.01,45.36,44.86
10921468,4641.91,4.68,0.10,30.37,30.63
12019306,4195.07,4.54,0.05,36.91,37.81
11045074,3937.60,4.47,-0.57,33.86,33.58
11352390,5304.14,4.47,0.33,30.31,31.25
12017533,4205.97,4.52,0.15,39.01,38.68
8843564,4233.42,4.58,-0.04,31.11,30.96
8055837,4174.59,4.42,-0.23,32.54,32.55
8652639,3945.51,4.52,-0.28,30.99,30.63
9723464,4659.79,4.50,0.18,35.09,35.16
9784599,5108.15,4.68,-0.17,30.49,31.58
9601977,3934.79,4.54,-0.18,33.21,34.25
10162416,4395.94,4.47,0.07,34.19,33.56
10620780,5098.91,4.50,0.45,32.08,32.45
9284206,4038.34,4.65,0.19,40.43,40.00
9589090,4411.95,4.62,0.07,34.37,35.64
7756709,4939.85,4.73,0.03,31.35,30.88
8444085,4780.12,4.64,0.08,32.57,33.87
8703074,4703.31,4.71,0.22,38.77,40.20
6935653,4151.49,4.72,0.35,33.44,32.86
9080730,3905.67,4.63,-0.19,31.39,30.90
9328987,5066.37,4.56,0.19,35.05,34.51
6351838,4289.04,4.81,0.25,42.40,42.99
7593256,4730.15,4.58,0.08,39.14,39.76
10811515,4986.13,4.67,0.18,34.73,34.18
11352546,4257.91,4.60,-0.11,33.48,32.83
9963635,5785.06,4.38,0.06,35.99,35.87
11464263,3963.21,4.45,-0.27,31.89,31.31
11305733,4725.23,4.64,-0.07,31.07,31.77
10471832,3948.55,4.55,-0.50,32.00,31.77
8329532,3832.23,4.63,-0.70,40.99,39.79
9492074,4329.97,4.71,-0.29,33.65,33.09
8982630,4342.57,4.54,0.16,43.74,43.56
10422607,3877.67,4.57,-0.45,37.08,37.62
9992824,5216.08,4.60,0.34,31.52,32.14
5373525,5318.95,4.48,0.39,32.34,31.15
5357108,4464.18,4.39,0.20,34.45,34.70
7282078,3948.34,4.56,-0.19,34.18,34.58
7684815,4276.47,4.49,0.11,43.94,44.73
8093614,5343.94,4.59,0.32,30.38,30.75
8618494,5129.68,4.49,0.37,32.05,31.73
6034341,4279.71,4.70,-0.39,30.11,30.29
1431116,4479.41,4.76,0.17,38.76,38.69
4913910,3961.99,4.49,-0.85,31.97,32.08
4157044,4498.09,4.48,0.07,32.53,32.38
7801339,4238.38,4.68,-0.04,31.24,31.25
4991624,4276.78,4.55,0.13,31.26,31.22
9207290,5244.34,4.48,0.34,31.70,32.64
8282900,4700.44,4.48,-0.39,31.44,31.33
11774319,4679.62,4.66,-0.07,31.55,31.10
3328210,4381.66,4.57,0.09,33.87,32.81
5694392,4023.65,4.54,-0.22,31.67,31.84
5512161,4289.71,4.63,0.01,36.34,36.29
8540616,4118.60,4.63,0.08,37.37,38.21
8818303,5088.78,4.54,0.33,36.45,35.44
9141755,5601.71,4.27,-0.02,38.99,39.25
7871531,5480.00,4.45,-0.21,35.36,35.81
6866518,3940.00,4.57,-0.60,32.02,32.14
4831185,6460.00,4.35,-0.42,68.73,69.48
1872781,4582.00,4.59,-0.06,30.71,30.83
2012731,3470.00,4.97,-0.30,36.26,36.72
2283092,4882.00,4.46,0.56,34.54,34.25
2437317,4260.00,4.69,-0.46,36.91,37.28
2438151,4596.00,4.59,-0.08,49.38,49.43
2441989,4306.00,4.71,-0.48,38.39,38.68
2443935,3850.00,4.73,-0.20,34.07,33.70
2554730,3393.00,4.93,0.00,45.96,44.93
2577210,4437.00,4.73,-0.70,31.14,30.85
2577743,3673.00,4.69,0.56,32.18,32.27
2695885,3373.00,4.95,0.00,56.73,58.21
2834778,3625.00,4.83,-0.10,41.08,40.97
2847357,3665.00,4.83,-0.20,32.44,32.65
2860541,5439.00,4.62,-0.50,30.98,30.65
3110684,4433.00,4.62,0.36,33.08,32.55
3246721,4057.00,4.66,-0.04,30.06,29.47
3323808,3706.00,4.71,0.30,31.16,31.45
3326413,4303.00,4.66,-0.38,31.00,30.85
3327092,3454.00,4.98,-0.20,36.35,35.49
3329985,3401.00,4.96,-0.10,46.52,45.46
3356936,4239.00,4.63,-0.08,31.25,30.78
3426874,3744.00,4.76,-0.10,34.67,35.68
3442034,3877.00,4.67,0.24,40.42,41.47
3449953,3841.00,4.67,0.36,40.95,41.14
3532480,4757.00,4.59,-0.28,30.14,30.24
3532922,3401.00,4.92,0.02,38.20,38.69
3533437,3636.00,5.00,-0.70,30.32,31.10
3539770,3678.00,4.89,-0.50,31.93,31.74
3550668,3484.00,4.87,0.00,45.40,46.10
3558789,3594.00,4.95,-0.50,31.64,31.61
3642661,4421.00,4.62,-0.26,34.57,34.36
3648376,3407.00,4.92,0.00,40.37,39.48
3736208,4214.00,4.62,0.12,34.66,34.20
3743803,6208.00,4.45,-0.48,37.50,38.32
3744648,5610.00,4.56,-0.08,30.92,31.12
3751557,4210.00,4.70,-0.62,33.19,32.81
3757729,4415.00,4.64,-0.20,37.33,37.53
3758361,4761.00,4.58,0.26,31.23,31.05
3760509,4518.00,4.72,-1.12,32.38,33.76
3760677,3659.00,4.80,-0.10,35.74,36.02
3762903,3482.00,4.91,-0.10,44.59,45.33
3838294,3514.00,4.89,-0.10,34.45,35.55
3868474,4948.00,4.51,0.14,36.77,37.58
3938944,3991.00,4.67,0.00,31.91,31.61
3940072,3683.00,4.69,0.56,54.58,54.92
3955183,4571.00,4.66,-0.12,32.91,33.17
3957292,3778.00,4.80,-0.40,33.56,33.78
3965229,3628.00,4.79,0.00,33.81,33.81
3966704,3862.00,4.74,-0.10,31.64,31.94
3974804,3610.00,4.80,0.00,33.53,33.11
4043389,3871.00,4.64,0.56,38.63,38.98
4067938,4444.00,4.62,-0.22,32.78,34.21
4068727,3692.00,4.80,-0.20,32.14,32.11
4140528,3357.00,5.05,-0.20,52.68,53.77
4143981,4255.00,4.63,-0.14,34.48,34.85
4172210,4812.00,4.52,0.42,38.41,39.25
4173901,4350.00,4.63,-0.26,36.22,35.33
4175398,3769.00,4.77,-0.12,31.56,31.45
4242514,3434.00,5.00,-0.20,31.52,31.67
4253385,3581.00,4.85,-0.10,38.98,39.27
4265815,3514.00,4.89,-0.10,40.90,41.94
4271485,4071.00,4.64,0.16,31.44,31.64
4277623,3772.00,4.67,0.56,47.67,46.60
4279048,3827.00,4.73,-0.10,36.30,35.62
4283965,3534.00,4.92,-0.20,32.86,32.70
4355120,3551.00,4.86,-0.10,42.96,42.94
4358874,5201.00,4.45,0.12,32.35,31.78
4370853,3860.00,4.75,-0.30,33.53,33.66
4381741,4046.00,4.65,0.00,35.09,35.36
4446877,4678.00,4.60,-0.22,30.36,31.32
4477211,5185.00,4.60,-0.08,30.38,31.80
4480575,5153.00,4.55,-0.12,61.13,62.35
4483841,3829.00,4.67,0.36,33.76,34.30
4543619,4268.00,4.68,-0.54,30.65,30.73
4551429,3546.00,4.87,-0.10,35.42,35.39
4553205,3360.00,4.96,0.00,41.40,41.26
4556677,4790.00,4.61,0.16,34.03,33.75
4569596,6657.00,4.27,-0.28,40.94,41.53
4638392,4847.00,4.61,0.36,37.03,37.45
4661053,4899.00,4.64,-0.36,30.48,30.33
4669176,3830.00,4.67,0.40,37.57,37.53
4731525,3422.00,4.91,0.00,44.76,44.82
4737236,5441.00,4.54,-0.28,35.82,36.26
4739885,3859.00,4.77,-0.40,32.07,32.55
4756171,6033.00,4.14,-0.84,38.89,39.05
4758956,3469.00,4.88,0.00,40.43,40.85
4770707,3468.00,4.94,-0.20,44.12,43.87
4773250,3853.00,4.67,0.36,34.22,35.13
4828576,4965.00,4.51,0.10,32.83,32.35
4832355,3989.00,4.71,-0.10,32.40,32.39
4832572,3336.00,4.98,0.00,40.46,40.88
4863874,3537.00,4.90,-0.20,46.46,47.51
4902806,3521.00,4.93,-0.20,38.14,38.53
4904647,3673.00,4.69,0.56,41.68,42.59
4909186,3315.00,5.00,0.00,61.36,61.27
4932287,3786.00,4.83,-0.50,31.25,31.51
4946483,3569.00,4.88,-0.20,31.69,31.24
4953282,3488.00,4.92,-0.20,36.75,35.88
4992056,3384.00,4.94,0.00,46.22,47.57
4994806,4513.00,4.63,-0.16,36.69,35.33
4995581,3415.00,4.95,-0.10,42.13,41.97
4999529,5215.00,4.46,0.06,33.21,34.51
5009702,5431.00,4.44,-0.04,58.45,58.40
5015405,4056.00,4.65,0.02,31.18,31.64
5020403,4212.00,4.79,-0.98,34.45,34.66
5027715,3829.00,4.68,0.30,43.94,43.42
5083480,3756.00,4.74,0.00,39.64,39.88
5092403,4245.00,4.66,-0.38,33.62,34.24
5095561,4267.00,4.64,0.02,41.71,40.97
5095968,5687.00,4.46,-0.70,46.58,47.92
5106360,5046.00,4.62,-0.18,30.40,29.91
5106958,5123.00,4.42,0.36,31.39,31.21
5108185,4764.00,4.58,-0.20,30.33,30.35
5113902,4913.00,4.48,0.42,36.51,35.91
5164701,3649.00,4.85,-0.20,30.89,31.85
5165604,4339.00,4.63,-0.22,31.43,31.51
5175667,4582.00,4.59,-0.06,34.34,33.74
5184740,3746.00,4.74,0.00,42.90,42.12
5185991,4487.00,4.72,-0.70,31.92,31.01
5192836,4183.00,4.66,-0.26,34.05,35.13
5200198,3424.00,4.91,0.00,53.25,54.52
5201596,5463.00,4.58,-0.14,30.16,30.98
5211564,3878.00,4.68,0.12,32.22,32.24
5252332,5620.00,4.59,-0.36,40.53,40.52
5255412,3964.00,4.67,0.00,41.93,41.29
5262939,5193.00,4.62,-0.82,57.75,58.96
5263823,3729.00,4.79,-0.20,31.35,31.65
5265188,3972.00,4.69,-0.10,36.62,37.90
5268015,5460.00,4.14,0.08,30.97,30.75
5268680,3439.00,4.90,0.00,41.43,40.95
5344559,3368.00,4.99,-0.10,33.37,32.11
5356586,4313.00,4.64,-0.24,30.95,30.63
5358860,5399.00,4.58,-0.16,30.59,31.23
5385113,4213.00,4.68,-0.52,32.55,32.75
5439433,3989.00,4.71,-0.10,38.91,39.67
5439836,3487.00,4.91,-0.10,44.86,44.77
5445048,4551.00,4.62,-0.34,32.44,33.60
5472185,3638.00,4.92,-0.50,34.24,34.56
5528183,5013.00,4.59,0.36,30.91,30.15
5529682,4201.00,4.62,0.02,50.48,49.53
5534656,3900.00,4.73,-0.10,30.96,30.54
5567165,3890.00,4.67,0.24,34.28,32.85
5597604,3896.00,4.67,0.16,35.26,35.43
5608021,3514.00,4.89,-0.10,37.73,37.79
5629017,4161.00,4.63,0.06,36.70,37.25
5649085,3238.00,5.16,-0.10,31.98,32.13
5687665,4502.00,4.64,0.00,32.92,33.91
5695154,5249.00,4.66,-0.54,30.32,30.07
5696013,6453.00,4.09,-0.32,47.69,47.36
5696777,4339.00,4.68,-0.68,33.48,33.80
5697395,4939.00,4.51,0.16,32.58,32.69
5698707,4885.00,4.54,-0.02,34.98,34.45
5717765,3504.00,4.86,0.00,49.64,49.14
5722953,4188.00,4.63,-0.04,30.98,31.15
5738138,3993.00,4.65,0.22,41.02,41.67
5772578,4513.00,4.64,-0.42,32.44,32.91
5785346,3323.00,5.00,0.00,49.65,50.32
5785926,3737.00,4.78,-0.20,36.50,36.39
5790645,5514.00,4.56,-0.06,31.10,30.83
5795353,4733.00,4.59,-0.22,58.11,58.89
5808416,4405.00,4.63,-0.22,32.43,32.41
5812016,3638.00,4.82,-0.10,40.93,39.99
5818116,3286.00,5.08,-0.10,37.16,37.04
5855851,3288.00,5.03,0.00,34.80,34.28
5856480,3604.00,4.84,-0.10,35.02,35.82
5865193,4183.00,4.66,-0.26,36.02,36.19
5867742,3514.00,4.89,-0.10,31.11,31.33
5867759,4314.00,4.60,0.16,34.18,33.50
5878143,5008.00,4.51,0.06,31.97,32.01
5887519,3905.00,4.74,-0.20,35.42,34.80
5900212,4898.00,4.51,0.20,38.33,37.71
5904275,3424.00,4.91,0.00,30.02,30.45
5937046,4427.00,4.63,-0.28,45.29,45.56
5941354,3843.00,4.72,-0.10,38.00,38.83
5950779,3441.00,4.93,-0.10,36.12,36.49
5950936,4922.00,4.62,-0.06,31.35,32.41
5953138,3499.00,4.89,-0.10,37.50,38.38
5960066,3994.00,4.70,0.00,31.26,30.77
5977899,3610.00,4.90,-0.40,33.59,33.45
6019923,3530.00,4.88,-0.10,37.87,38.33
6019999,3417.00,5.01,-0.20,39.60,40.82
6023441,4937.00,4.61,0.21,35.07,34.33
6026814,3553.00,4.91,-0.20,43.81,43.63
6032666,3583.00,4.92,-0.40,32.61,33.17
6036286,3439.00,4.90,0.00,53.53,52.92
6038568,3655.00,4.88,-0.40,31.01,30.33
6044768,5126.00,4.60,0.00,35.23,35.03
6047929,3628.00,4.82,-0.10,40.09,40.91
6060042,3306.00,5.01,0.00,35.16,33.91
6062306,3454.00,4.89,0.00,46.54,45.88
6062401,4455.00,4.64,-0.12,39.14,39.67
6099785,3510.00,4.92,-0.20,40.63,40.89
6117713,4074.00,4.64,0.08,39.04,38.50
6125118,5552.00,4.40,-0.04,31.23,31.27
6129785,4713.00,4.61,-0.06,40.18,39.99
6137914,4841.00,4.51,0.28,30.82,31.17
6138030,4212.00,4.68,-0.46,31.54,31.75
6138043,4556.00,4.61,-0.12,32.62,32.11
6182085,4297.00,4.64,-0.32,30.58,31.06
6187942,3410.00,4.95,-0.10,39.84,39.88
6190868,5279.00,4.59,-0.24,47.38,47.61
6200401,3430.00,4.94,-0.10,43.62,43.42
6224166,3448.00,4.92,-0.10,32.87,32.34
6264450,4212.00,4.68,-0.46,37.81,38.93
6264551,4571.00,4.66,-0.12,35.44,35.43
6268357,4433.00,4.69,-0.34,34.79,34.98
6271033,3499.00,4.86,0.00,33.18,32.47
6279639,3814.00,4.75,-0.20,30.13,31.05
6301976,3770.00,4.75,-0.10,34.79,35.23
6305301,4883.00,4.55,-0.08,31.82,31.87
6306891,3442.00,4.97,-0.20,48.73,48.01
6310092,3585.00,4.87,-0.20,34.73,34.30
6310107,3521.00,4.91,-0.20,42.69,43.61
6344749,3914.00,4.75,-0.20,32.86,33.50
6347289,4261.00,4.62,-0.06,35.64,35.99
6358149,5087.00,4.46,0.21,37.07,36.02
6358735,3546.00,4.87,-0.10,33.54,34.12
6362164,5569.00,4.48,-0.18,35.70,36.05
6367079,4873.00,4.65,-0.30,32.01,32.08
6385060,3700.00,4.78,-0.10,37.03,36.87
6385586,3981.00,4.66,0.08,30.62,29.93
6424516,3535.00,4.88,-0.10,32.13,33.12
6437745,4231.00,4.70,-0.64,33.49,33.33
6462298,4775.00,4.61,0.14,32.17,31.43
6467722,5121.00,4.60,0.06,31.53,31.38
6468867,4456.00,4.66,-0.12,30.55,29.95
6502294,3638.00,4.82,-0.10,34.66,33.11
6504558,5009.00,4.42,0.56,32.97,32.60
6504736,3399.00,4.93,0.00,37.44,37.36
6508734,3621.00,4.83,-0.10,36.89,36.32
6508924,3726.00,4.76,-0.10,36.52,36.53
6521016,4367.00,4.60,0.02,30.79,30.87
6551102,4432.00,4.72,-0.60,37.82,38.97
6579884,3758.00,4.78,-0.20,36.11,36.36
6584500,3558.00,4.87,-0.10,33.87,33.76
6605022,5548.00,4.45,0.07,38.57,38.19
6605595,3683.00,4.69,0.56,51.87,51.47
6612522,4930.00,4.61,0.10,30.85,30.63
6635994,4091.00,4.64,0.10,38.83,39.50
6671727,3641.00,4.82,-0.10,32.15,31.62
6672779,5025.00,4.51,0.02,32.23,32.25
6688129,4487.00,4.54,0.56,37.38,36.97
6693042,3274.00,5.04,0.02,39.85,39.37
6700873,3900.00,4.73,-0.10,33.91,34.26
6764843,4727.00,4.53,0.30,39.15,39.27
6767424,3615.00,4.84,-0.10,30.71,30.73
6775689,4070.00,4.64,0.06,31.37,31.35
6782860,3391.00,4.94,0.00,37.43,37.47
6790075,3716.00,4.68,0.56,53.21,54.57
6792288,3640.00,4.81,-0.10,35.51,35.58
6793075,4306.00,4.66,-0.48,30.69,31.28
6804602,5258.00,4.48,0.00,30.85,31.12
6837319,4579.00,4.55,0.28,30.58,31.05
6837969,5135.00,4.68,-1.36,39.13,39.07
6843054,5463.00,4.35,0.30,34.39,35.38
6860837,3947.00,4.71,-0.10,43.96,43.33
6863158,3799.00,4.74,-0.10,34.72,34.55
6876199,5505.00,4.55,0.21,30.82,30.13
6888521,3315.00,5.04,-0.10,47.09,46.16
6923582,5672.00,4.43,-0.24,49.33,49.54
6923830,3989.00,4.71,-0.10,39.00,39.07
6936906,5644.00,4.39,-0.26,56.43,57.26
6938365,5552.00,4.47,0.10,48.13,47.83
6947600,3328.00,4.99,0.00,50.75,50.73
6949105,3391.00,4.93,0.02,55.00,53.90
6953188,5558.00,4.62,-0.50,30.30,30.09
6961299,5460.00,4.52,-0.14,51.87,53.34
7019407,5015.00,4.62,-0.08,31.55,32.04
7022137,3232.00,5.10,0.00,62.57,61.62
7022432,3364.00,4.96,0.00,48.51,48.31
7026202,3332.00,4.99,0.00,50.45,51.87
7046921,3900.00,4.73,-0.10,31.33,31.57
7047197,4210.00,4.64,-0.12,34.48,35.56
7048090,3315.00,5.00,0.00,31.05,30.24
7048098,4463.00,4.60,-0.08,31.39,31.64
7103075,4432.00,4.64,-0.36,32.71,33.65
7105834,3323.00,5.00,0.00,60.55,60.99
7116236,5707.00,4.54,-0.32,38.48,37.36
7121181,4473.00,4.71,-0.50,33.76,34.04
7131728,5068.00,4.56,-0.34,33.46,33.80
7175321,5172.00,4.54,0.16,30.99,31.24
7180891,4222.00,4.67,-0.42,33.30,33.18
7205520,3567.00,4.90,-0.20,34.54,34.72
7214801,3628.00,4.91,-0.40,36.15,36.44
7216420,4304.00,4.63,-0.22,33.27,33.86
7254671,3615.00,4.86,-0.20,36.78,36.81
7259996,3787.00,4.74,-0.10,30.05,30.95
7264900,3364.00,4.96,0.00,46.98,47.91
7289416,3716.00,4.68,0.56,36.95,37.90
7293429,5013.00,4.62,-0.10,35.01,34.90
7296479,5173.00,4.47,0.46,34.97,33.64
7335104,3874.00,4.70,0.00,44.04,44.17
7347932,3710.00,4.77,-0.10,41.69,41.29
7350743,5340.00,4.47,-0.24,39.50,40.08
7353250,4839.00,4.54,0.06,39.49,39.23
7354115,4212.00,4.68,-0.46,33.55,33.90
7377872,3411.00,4.83,0.30,58.01,57.46
7382228,3726.00,4.76,-0.10,37.65,38.83
7426706,3960.00,4.71,-0.10,32.07,32.05
7428087,5497.00,4.58,-0.96,40.66,41.15
7433563,4447.00,4.68,-0.76,31.42,30.73
7449417,5299.00,4.57,-0.16,47.95,47.11
7451054,5553.00,4.52,-0.64,60.46,60.57
7451604,4031.00,4.65,0.04,38.93,40.30
7456036,3671.00,4.80,-0.10,38.59,38.78
7456279,4717.00,4.74,-1.44,38.65,38.41
7458145,4587.00,4.65,0.02,44.01,45.46
7464593,4130.00,4.65,-0.14,38.41,38.29
7499836,3788.00,4.77,-0.10,39.69,39.79
7504049,3893.00,4.71,-0.10,38.68,38.87
7513242,3574.00,4.82,0.00,47.69,46.76
7514737,4355.00,4.66,-0.48,32.08,32.35
7528955,4324.00,4.68,-0.58,33.94,33.90
7532381,3466.00,4.91,-0.10,46.16,46.28
7538711,4192.00,4.71,-0.32,34.97,35.06
7540114,4916.00,4.55,0.00,32.26,31.67
7545542,3821.00,4.66,0.56,43.30,42.40
7581219,3541.00,4.92,-0.20,36.08,36.51
7593749,3805.00,4.73,-0.10,41.88,42.07
7619473,4635.00,4.59,-0.06,30.68,31.11
7626388,3514.00,4.89,-0.10,35.97,35.29
7630663,3802.00,4.66,0.56,41.41,41.49
7670797,5246.00,4.50,-0.24,32.19,32.42
7676949,3602.00,4.83,-0.10,32.84,32.96
7678417,3315.00,5.00,0.00,39.92,39.94
7680165,3995.00,4.71,-0.10,31.42,31.57
7695500,3987.00,4.65,0.18,37.73,37.52
7730659,3886.00,4.74,-0.10,32.91,33.03
7730872,3964.00,4.70,-0.20,33.22,33.80
7731778,4376.00,4.59,0.16,42.09,41.94
7732242,3639.00,4.85,-0.20,34.43,34.42
7734216,3488.00,4.92,-0.20,35.70,35.41
7739085,5547.00,4.56,-0.26,31.01,31.57
7741750,4665.00,4.60,-0.04,35.02,35.29
7742951,3348.00,4.97,0.00,52.14,53.34
7755975,3611.00,4.88,-0.30,38.21,37.67
7756377,4935.00,4.50,0.22,33.31,33.03
7756549,4952.00,4.48,0.32,30.59,30.78
7773724,3407.00,4.92,0.00,38.18,38.50
7804024,3814.00,4.75,-0.20,33.42,33.65
7808672,4082.00,4.62,0.34,39.00,39.21
7812494,4192.00,4.66,-0.26,35.34,35.35
7825978,5035.00,4.52,-0.06,31.05,31.73
7830019,3778.00,4.78,-0.30,30.41,30.13
7840840,3651.00,4.86,-0.30,41.54,41.37
7881278,3675.00,4.81,-0.20,38.42,39.88
7887386,5022.00,4.48,0.22,36.62,36.23
7889173,3971.00,4.72,-0.20,39.02,39.57
7898781,3520.00,4.91,-0.20,32.15,31.94
7903192,5351.00,4.47,-0.22,33.33,33.03
7940020,3360.00,4.96,0.00,48.76,48.92
7949266,3323.00,5.00,0.00,62.51,61.63
7960606,3391.00,4.94,0.00,51.18,50.61
7967416,3521.00,4.93,-0.20,38.93,39.58
7976273,3697.00,4.80,-0.20,38.42,39.11
8009216,4488.00,4.64,-0.16,33.49,33.46
8017291,3758.00,4.76,-0.10,37.79,37.91
8024579,4292.00,4.71,-0.46,30.89,30.61
8025611,3474.00,4.88,0.00,42.68,42.51
8046850,3453.00,4.89,0.00,39.37,38.70
8074803,3469.00,4.88,0.00,34.00,34.05
8077356,3422.00,4.91,0.00,36.86,37.09
8078983,4560.00,4.64,-0.06,31.07,31.77
8092901,4269.00,4.64,-0.22,35.79,36.12
8093813,3540.00,4.84,0.00,30.71,30.45
8094234,3929.00,4.72,-0.10,35.52,35.13
8104824,4273.00,4.65,-0.36,42.46,43.57
8105451,4348.00,4.67,-0.60,31.56,31.51
8111203,3665.00,4.83,-0.20,30.07,30.65
8116101,4143.00,4.65,-0.18,33.53,33.75
8143903,3464.00,4.91,-0.10,43.39,44.47
8144291,3419.00,4.95,-0.10,30.35,29.83
8154449,4764.00,4.49,0.56,40.00,39.38
8167763,4226.00,4.70,-0.66,31.77,32.38
8183594,3439.00,4.90,0.00,32.66,32.83
8212665,5802.00,4.42,-0.24,30.99,30.98
8217295,3439.00,4.90,0.00,38.99,38.78
8218739,4625.00,4.64,0.04,33.49,33.07
8222467,4147.00,4.65,-0.12,31.68,31.15
8226440,3514.00,4.91,-0.10,38.39,38.01
8235487,3746.00,4.75,-0.10,32.94,32.99
8241781,3428.00,4.97,-0.10,42.88,44.01
8242064,3487.00,4.91,-0.10,32.05,33.60
8245650,4268.00,4.65,-0.34,37.85,37.98
8249268,3700.00,4.78,-0.10,39.21,39.27
8265007,3980.00,4.68,0.46,40.88,40.83
8283487,3598.00,4.80,0.00,35.25,34.45
8283875,4336.00,4.66,-0.46,35.91,35.09
8284962,5270.00,4.59,0.07,31.38,30.98
8285787,5220.00,4.61,-0.20,31.00,30.75
8293258,3628.00,4.84,-0.20,37.06,37.22
8310086,3531.00,4.93,-0.30,36.63,37.27
8312120,3879.00,4.64,0.56,35.53,35.07
8316679,4693.00,4.56,0.04,30.71,30.51
8350612,4035.00,4.64,0.14,37.44,37.07
8351919,5188.00,4.60,0.07,31.20,32.48
8365433,4242.00,4.64,-0.24,35.12,35.49
8380342,3942.00,4.72,-0.10,35.13,35.29
8382212,3598.00,4.88,-0.30,30.56,30.51
8382508,3929.00,4.71,-0.10,38.17,37.88
8411073,4858.00,4.59,-0.36,33.20,34.55
8414216,3787.00,4.74,-0.10,36.99,37.29
8418317,3628.00,4.84,-0.20,38.84,38.99
8421129,3360.00,4.96,0.00,48.61,49.21
8423344,3764.00,4.73,0.00,36.95,36.21
8429330,3823.00,4.73,-0.10,37.47,37.94
8444017,3483.00,4.91,-0.10,36.54,37.08
8444286,3905.00,4.74,-0.20,33.28,34.58
8450394,4213.00,4.66,-0.38,31.01,31.91
8454832,3755.00,4.77,-0.20,33.25,33.91
8456954,3767.00,4.68,0.42,30.93,30.94
8474262,3772.00,4.77,-0.20,32.51,33.03
8480027,5130.00,4.59,0.06,31.60,32.04
8481173,5239.00,4.46,0.40,35.17,35.23
8482804,4192.00,4.66,-0.30,41.56,41.69
8506486,3489.00,4.87,0.00,33.80,33.55
8510500,3710.00,4.77,-0.10,35.93,35.52
8524712,4330.00,4.77,-0.98,36.52,37.01
8525400,3484.00,4.93,-0.20,43.86,43.23
8544884,3573.00,4.90,-0.20,37.98,38.69
8545145,3865.00,4.71,-0.10,30.82,31.00
8546981,4901.00,4.58,-0.08,30.62,30.71
8557900,5406.00,4.43,0.10,35.60,34.83
8559463,4250.00,4.67,-0.52,38.00,38.77
8571584,5448.00,4.56,0.21,30.84,31.94
8573021,3764.00,4.79,-0.30,33.03,32.91
8574569,3478.00,4.87,0.02,49.59,48.46
8605302,5562.00,4.47,-0.40,49.21,50.01
8609611,4167.00,4.65,-0.20,31.57,31.11
8611126,4973.00,4.57,-0.10,31.90,31.94
8617049,4461.00,4.67,-0.16,40.08,40.48
8629424,5191.00,4.62,-0.84,40.70,40.58
8655810,3694.00,4.69,0.56,42.98,43.26
8656421,3821.00,4.66,0.48,46.23,46.28
8689606,4999.00,4.56,-0.30,32.87,33.15
8733834,3770.00,4.75,-0.10,42.95,42.74
8741649,3413.00,4.95,-0.10,40.49,41.29
8746355,3900.00,4.73,-0.10,35.12,34.45
8747795,3352.00,4.97,0.00,54.16,54.45
8749978,5231.00,4.46,0.20,38.58,37.14
8751813,5106.00,4.61,0.07,33.25,33.31
8767283,4233.00,4.74,-0.60,33.91,33.70
8780274,3562.00,4.97,-0.50,31.24,30.83
8803974,3982.00,4.67,0.00,36.32,36.49
8804018,3805.00,4.73,-0.10,35.65,35.45
8824158,3764.00,4.73,0.00,42.53,42.87
8827428,3698.00,4.81,-0.20,40.85,41.61
8866395,4998.00,4.46,0.34,37.56,37.43
8879475,4291.00,4.62,-0.06,31.12,31.81
8881243,3688.00,4.84,-0.30,31.51,32.49
8883075,4461.00,4.69,-0.46,30.81,30.90
8889176,3482.00,4.90,-0.10,31.55,32.43
8936652,5232.00,4.58,-0.04,31.24,31.61
8936920,3951.00,4.67,0.00,39.11,39.78
8952097,3943.00,4.73,-0.20,32.94,33.30
8957023,3716.00,4.68,0.56,43.99,44.43
8960906,3635.00,4.85,-0.20,44.56,45.74
8962605,4573.00,4.65,-0.08,30.11,31.35
8964399,3447.00,4.90,0.00,45.28,45.21
9005449,3373.00,4.95,0.00,45.17,45.26
9012329,3977.00,4.70,-0.10,31.39,31.43
9024907,3423.00,4.91,0.00,36.75,36.61
9026334,3537.00,4.90,-0.20,32.68,32.46
9026978,4756.00,4.59,0.06,31.34,30.75
9028977,3301.00,5.02,0.00,41.60,42.24
9033017,5314.00,4.54,-0.56,33.71,33.68
9076928,3546.00,4.87,-0.10,52.59,52.47
9084486,3713.00,4.80,-0.20,37.91,38.31
9088379,3811.00,4.75,-0.20,31.94,31.15
9093001,4167.00,4.65,-0.20,34.46,35.65
9101205,4055.00,4.64,0.12,35.87,35.67
9138149,3936.00,4.72,-0.10,30.98,31.23
9139776,4775.00,4.51,0.38,47.73,48.42
9141097,3976.00,4.70,-0.10,38.19,37.82
9141177,3829.00,4.74,-0.20,30.57,30.85
9141571,3401.00,4.92,0.02,63.26,64.50
9142393,5761.00,4.57,-0.34,38.06,38.20
9164055,3391.00,4.94,0.00,51.94,51.23
9164439,4887.00,4.61,0.21,34.16,34.56
9165053,4024.00,4.66,0.02,31.04,30.88
9201919,3770.00,4.75,-0.10,40.55,40.20
9209497,5256.00,4.40,0.21,33.99,33.70
9211495,5565.00,4.50,-0.28,48.16,49.07
9215039,4254.00,4.63,-0.16,31.08,30.90
9221091,3439.00,4.90,0.00,44.15,43.47
9229798,3408.00,4.92,0.00,44.76,43.21
9230137,3673.00,4.69,0.56,41.32,41.37
9272181,5206.00,4.60,-0.04,32.40,32.51
9273533,4438.00,4.60,0.44,37.42,37.27
9274217,5227.00,4.57,-0.58,30.99,30.85
9282813,5031.00,4.52,0.18,32.79,33.70
9283529,4279.00,4.62,-0.02,31.75,31.34
9284403,3384.00,4.94,0.00,50.71,50.16
9290256,3587.00,4.84,-0.10,47.63,48.11
9290258,5052.00,4.47,0.24,31.91,32.20
9329586,3696.00,4.82,-0.20,40.54,41.49
9335072,3650.00,4.80,-0.10,32.82,32.96
9336515,4834.00,4.60,0.18,30.14,30.45
9340944,4778.00,4.58,-0.18,32.40,32.73
9353723,4250.00,4.67,-0.52,31.40,32.84
9386141,5447.00,4.53,0.32,30.00,29.00
9398206,4762.00,4.52,0.40,33.28,33.93
9405445,3805.00,4.73,-0.10,34.66,35.07
9407162,3435.00,4.96,-0.20,37.74,38.03
9412053,4353.00,4.67,-0.54,32.06,31.41
9412728,4609.00,4.78,-1.84,66.62,66.40
9414701,4221.00,4.72,-0.80,31.75,32.31
9419545,3865.00,4.71,-0.10,40.80,40.30
9426508,3306.00,5.01,0.00,40.51,40.44
9446945,3504.00,4.86,0.00,46.60,45.73
9450368,3723.00,4.77,-0.10,36.81,36.49
9451669,3954.00,4.72,-0.10,31.59,31.83
9452233,3439.00,4.90,0.00,42.14,41.09
9471262,3572.00,4.86,-0.10,31.29,30.83
9472906,3661.00,4.81,-0.10,33.09,33.01
9513494,5112.00,4.58,0.30,31.33,31.41
9528212,5872.00,4.42,-0.26,61.43,62.21
9529435,3687.00,4.90,-0.50,33.34,33.45
9530511,3247.00,5.08,0.00,45.82,45.01
9534999,3667.00,4.82,-0.20,31.90,31.82
9573366,3764.00,4.79,-0.30,35.52,34.30
9580638,5236.00,4.07,0.30,34.68,34.30
9588430,3841.00,4.67,0.30,37.34,37.63
9589235,3468.00,4.92,-0.10,65.34,66.59
9591845,4877.00,4.68,-0.52,36.55,36.89
9603398,4907.00,4.60,-0.50,34.96,34.55
9603955,4249.00,4.69,-0.60,40.14,41.27
9605900,3286.00,5.08,-0.10,37.84,36.89
9636601,3402.00,4.93,0.00,42.65,43.67
9643212,4991.00,4.47,0.32,31.88,30.72
9644681,3422.00,4.91,0.00,49.16,49.27
9644914,3412.00,4.92,0.00,48.32,47.81
9653430,3454.00,4.89,0.00,35.95,35.92
9655102,4672.00,4.64,-0.02,32.24,32.03
9655280,5166.00,4.55,-0.44,59.88,61.15
9656050,4766.00,4.56,0.06,33.43,33.30
9657850,4915.00,4.59,0.46,35.69,35.52
9691776,3598.00,4.83,-0.10,56.43,56.23
9692518,4361.00,4.70,-0.44,36.92,37.45
9697800,4808.00,4.61,0.16,35.17,34.77
9698224,5532.00,4.58,-0.40,52.13,53.67
9705079,3282.00,5.03,0.02,36.96,36.98
9712019,3932.00,4.75,-0.20,40.87,39.70
9712383,4402.00,4.66,-0.48,37.32,36.39
9712457,3509.00,5.01,-0.40,33.24,33.36
9712963,5160.00,4.55,0.48,30.80,30.05
9713071,3504.00,4.92,-0.20,36.52,36.81
9713191,3714.00,4.75,0.00,43.88,44.26
9715154,3758.00,4.76,-0.10,30.40,30.57
9717880,4289.00,4.70,-0.34,32.96,33.47
9718972,3718.00,4.82,-0.30,31.38,31.39
9726785,3665.00,4.83,-0.20,40.15,39.89
9753503,4186.00,4.67,-0.40,31.14,30.53
9758042,3801.00,4.76,-0.10,38.71,38.78
9772321,5219.00,4.37,0.36,35.82,36.51
9772883,4898.00,4.52,0.14,31.13,30.97
9775786,3967.00,4.67,0.00,37.56,37.34
9776827,5139.00,4.56,0.48,30.17,31.01
9778224,4440.00,4.69,-0.44,37.45,37.54
9785648,3727.00,4.68,0.56,31.46,31.55
9790889,3746.00,4.75,-0.10,31.18,31.28
9818820,4395.00,4.65,0.04,30.85,31.25
9821238,4255.00,4.69,-0.62,31.03,31.24
9824038,4234.00,4.62,0.02,34.92,35.29
9824990,4937.00,4.61,0.21,31.56,31.24
9832420,3964.00,4.69,-0.10,35.09,35.31
9838119,5513.00,4.65,-0.76,41.34,42.55
9879930,3424.00,4.94,-0.10,30.26,29.85
9898515,5123.00,4.50,-0.04,31.27,31.42
9898639,3563.00,4.85,-0.10,41.66,41.61
9903965,3504.00,4.86,0.00,43.87,43.12
9904420,4361.00,4.68,-0.62,33.10,33.28
9907450,3494.00,4.89,-0.10,38.16,38.78
9933305,3814.00,4.75,-0.20,35.54,36.11
9935268,4738.00,4.54,0.20,34.41,34.12
9936452,4799.00,4.65,-0.72,30.49,30.18
9942242,3348.00,4.97,0.00,49.92,51.42
9947785,4744.00,4.52,0.36,34.55,35.00
9955316,3681.00,4.85,-0.30,35.78,36.54
9963819,3473.00,4.94,-0.20,41.48,42.47
9966527,5019.00,4.46,0.36,34.81,34.34
10004596,4573.00,4.65,-0.08,32.54,32.89
10005439,4452.00,4.68,-0.78,46.43,45.23
10016419,4957.00,4.55,-0.20,33.74,33.60
10018382,5486.00,4.46,-0.40,57.42,57.22
10020291,3673.00,4.69,0.56,54.62,54.34
10026178,4560.00,4.60,-0.14,32.29,32.05
10057537,3391.00,4.94,0.00,37.00,37.01
10064857,4562.00,4.60,-0.18,37.30,36.81
10079354,4260.00,4.61,0.14,39.08,39.07
10093991,4230.00,4.68,-0.52,42.12,42.12
10098969,4267.00,4.64,-0.14,32.03,31.84
10118339,3522.00,4.85,0.00,42.35,42.68
10121004,3619.00,4.83,-0.10,41.21,42.34
10124839,4828.00,4.53,0.14,34.28,33.64
10130646,3658.00,4.86,-0.30,43.49,43.62
10134654,5223.00,4.57,-0.18,32.28,32.51
10145950,3611.00,4.90,-0.30,38.03,38.49
10147864,4927.00,4.58,0.48,37.54,38.79
10189082,4271.00,4.67,-0.48,36.54,35.96
10195818,3570.00,4.85,-0.10,45.10,46.10
10199844,3864.00,4.72,-0.10,30.86,30.31
10202767,4955.00,4.61,0.02,32.86,32.63
10213932,3772.00,4.77,-0.20,30.99,31.75
10215254,3748.00,4.76,-0.10,35.08,34.76
10252023,3805.00,4.73,-0.10,33.09,33.91
10253829,3900.00,4.73,-0.10,33.54,34.25
10253901,3466.00,4.91,-0.10,42.85,43.42
10258126,3315.00,5.00,0.00,52.15,51.28
10265858,4988.00,4.45,0.46,33.62,33.80
10266175,3352.00,4.97,0.00,44.73,44.76
10269616,3348.00,4.97,0.00,43.35,43.87
10273194,3422.00,4.91,0.00,47.49,46.74
10285642,3537.00,4.88,-0.10,31.09,31.05
10289679,3635.00,4.85,-0.20,31.03,31.08
10293445,3386.00,4.97,-0.10,37.77,38.23
10296031,3812.00,4.66,0.56,44.11,43.12
10319285,4882.00,4.51,0.24,34.41,34.91
10321261,4252.00,4.65,-0.28,31.62,31.61
10321766,3408.00,4.92,0.00,39.42,39.88
10322177,3453.00,4.89,0.00,42.96,44.49
10322554,3649.00,4.85,-0.20,35.11,34.99
10324374,3804.00,4.72,0.00,33.12,32.91
10324764,4522.00,4.66,-0.06,33.52,33.70
10329669,4367.00,4.60,0.02,34.18,33.61
10330156,4550.00,4.62,-0.32,32.94,32.67
10336624,3506.00,4.89,0.00,33.34,33.74
10338880,3696.00,4.78,-0.10,30.74,30.58
10339982,4243.00,4.63,-0.12,36.52,36.36
10352725,4698.00,4.61,0.14,38.50,37.17
10358432,5635.00,4.40,-0.44,40.88,41.46
10388283,3396.00,4.93,0.00,38.85,40.08
10388451,3764.00,4.73,0.00,42.61,41.97
10388604,3482.00,4.90,-0.10,43.45,43.18
10394936,4348.00,4.62,-0.12,30.43,31.65
10395165,4248.00,4.63,-0.14,35.12,35.19
10396339,5237.00,4.54,-0.46,33.23,33.19
10406791,3746.00,4.75,-0.10,32.26,32.61
10420508,3498.00,4.90,-0.10,35.51,36.74
10425412,3581.00,4.85,-0.10,38.68,38.98
10426116,3472.00,4.92,-0.10,41.29,41.57
10426705,4139.00,4.63,0.02,33.41,34.14
10454036,3737.00,4.78,-0.20,41.59,42.31
10455009,3281.00,5.04,0.00,34.69,34.80
10461831,3377.00,4.95,0.00,49.23,48.52
10468664,4893.00,4.54,-0.04,32.74,32.45
10468871,3482.00,4.90,-0.10,41.71,41.45
10471681,3540.00,4.84,0.00,43.96,44.59
10482602,3638.00,4.88,-0.40,34.92,33.95
10482690,4489.00,4.57,0.24,39.38,39.38
10483810,3611.00,4.88,-0.30,30.86,31.05
10485584,3930.00,4.65,0.30,51.87,52.77
10516213,3561.00,4.86,-0.10,33.52,33.26
10527855,5624.00,4.64,-0.76,45.98,46.51
10527947,3730.00,4.77,-0.10,44.51,43.97
10529055,4506.00,4.59,-0.02,38.68,38.79
10535886,3885.00,4.71,-0.10,33.64,33.66
10578167,4183.00,4.66,-0.26,32.41,32.83
10582096,3782.00,4.80,-0.40,34.58,34.50
10582513,3435.00,4.93,-0.10,35.62,35.22
10585782,3295.00,5.06,-0.10,45.22,44.71
10596669,4456.00,4.72,-0.78,45.20,46.13
10598352,3498.00,4.90,-0.10,35.30,35.25
10602294,3776.00,4.73,0.00,41.80,43.19
10615211,3705.00,4.68,0.56,44.72,45.20
10618510,3894.00,4.68,0.10,32.75,32.72
10618904,3499.00,4.86,0.00,33.69,34.33
10647912,4981.00,4.50,0.12,33.70,33.21
10648902,3305.00,5.07,-0.10,48.25,47.96
10666400,5242.00,4.59,-0.06,33.52,34.00
10709619,3288.00,5.03,0.00,36.99,35.85
10717304,5001.00,4.48,0.22,31.94,32.90
10717591,4365.00,4.62,-0.14,42.16,40.81
10718955,4888.00,4.49,0.36,36.45,35.87
10721967,4382.00,4.66,-0.48,42.54,41.37
10724336,3407.00,4.92,0.00,43.45,44.27
10729684,3437.00,5.09,-0.60,39.81,40.14
10731839,3256.00,5.07,0.00,46.12,45.96
10733307,3531.00,4.93,-0.30,42.01,42.58
10744685,4427.00,4.65,-0.14,30.09,30.73
10777410,3366.00,4.96,0.00,36.12,35.39
10784408,4250.00,4.67,-0.52,38.45,38.97
10788836,5821.00,4.36,-0.14,39.59,39.43
10789552,3900.00,4.73,-0.10,35.82,35.89
10789903,3719.00,4.81,-0.30,35.69,35.22
10790693,3900.00,4.73,-0.10,33.64,33.21
10793620,4295.00,4.66,-0.44,42.86,43.61
10798521,3610.00,4.80,0.00,42.94,43.04
10803424,5588.00,4.29,-0.14,54.22,52.72
10849359,5320.00,4.59,-0.06,30.81,30.94
10849494,4209.00,4.68,-0.52,31.98,31.73
10876390,4944.00,4.58,0.08,31.79,31.38
10876913,3920.00,4.70,-0.10,38.63,37.73
10879314,5423.00,4.47,-0.36,38.93,39.68
10880655,3514.00,4.89,-0.10,38.03,38.47
10905040,5126.00,4.58,-0.54,33.56,33.06
10907415,3336.00,4.98,0.00,40.35,41.08
10908772,5328.00,4.55,-0.26,47.64,48.23
10909144,3793.00,4.80,-0.40,30.22,30.73
10917536,3438.00,4.93,-0.10,45.20,44.74
10931757,4199.00,4.65,-0.20,32.27,32.75
10934587,3651.00,4.80,-0.10,39.60,38.97
10966394,3900.00,4.73,-0.10,36.21,37.17
10966675,4223.00,4.68,-0.54,40.12,40.63
10973447,3522.00,4.85,0.00,46.43,45.49
10975568,3748.00,4.76,0.00,45.40,44.57
10977498,3898.00,4.74,-0.10,38.79,39.58
10983796,5053.00,4.54,-0.24,32.79,32.83
11020073,4473.00,4.68,-0.36,41.27,41.37
11020579,4272.00,4.64,-0.20,36.79,36.26
11027361,3756.00,4.87,-0.50,34.84,35.10
11027877,3261.00,5.07,0.00,61.22,60.21
11028123,3537.00,4.90,-0.20,33.58,33.93
11036239,3827.00,4.73,-0.10,35.20,34.89
11067941,3427.00,4.94,-0.10,42.26,43.32
11075611,3415.00,4.92,0.00,47.34,47.81
11075709,3454.00,4.89,0.00,42.39,42.67
11081855,3940.00,4.71,-0.10,42.97,42.41
11083532,4250.00,4.67,-0.52,30.54,31.30
11085850,3876.00,4.72,-0.10,35.03,35.55
11093009,3924.00,4.74,-0.20,31.26,30.93
11129407,4432.00,4.64,-0.14,37.39,36.26
11135449,4732.00,4.61,0.02,31.29,31.34
11137924,3847.00,4.65,0.56,49.88,49.22
11182890,4379.00,4.70,-0.60,35.05,33.70
11187207,3578.00,4.86,-0.10,42.37,43.62
11189348,3781.00,4.82,-0.40,34.20,34.15
11229244,3651.00,4.82,-0.10,38.58,38.19
11233233,4767.00,4.57,0.14,30.48,31.81
11235958,3952.00,4.72,-0.10,34.01,34.90
11241109,3402.00,4.93,0.00,54.54,53.75
11241631,4693.00,4.55,0.18,31.78,31.35
11242595,4734.00,4.58,-0.12,30.08,30.75
11252031,4833.00,4.59,-0.32,33.51,32.40
11284923,5218.00,4.60,-0.02,30.46,30.71
11285727,3679.00,4.82,-0.20,39.99,40.83
11296078,3436.00,4.90,0.02,52.16,52.56
11297141,3482.00,4.90,-0.10,45.61,44.33
11303706,3498.00,4.90,-0.10,44.37,44.71
11355807,5278.00,4.59,-0.08,31.74,32.11
11356900,3929.00,4.72,-0.10,31.24,31.83
11359503,4800.00,4.49,0.56,31.36,30.53
11360739,3589.00,4.89,-0.20,45.36,45.48
11362970,4902.00,4.58,-0.34,30.89,31.22
11389341,3615.00,4.86,-0.20,36.15,36.81
11393141,4906.00,4.53,0.16,30.51,31.45
11405197,3695.00,4.85,-0.40,32.28,32.34
11411768,3573.00,4.90,-0.20,38.50,39.07
11413094,3942.00,4.72,-0.10,35.10,35.72
11415793,3900.00,4.73,-0.10,32.74,33.55
11441938,3951.00,4.67,0.00,34.30,34.87
11446140,3453.00,4.89,0.00,47.41,47.76
11446732,3435.00,4.94,-0.10,44.61,45.09
11446965,3954.00,4.72,-0.10,35.27,35.27
11447037,4217.00,4.69,-0.58,35.19,35.75
11467290,4086.00,4.64,0.12,42.60,43.12
11496620,4680.00,4.62,0.02,41.22,40.61
11514607,4073.00,4.64,0.02,38.21,38.12
11518775,3827.00,4.73,-0.10,32.98,33.90
11551186,3900.00,4.73,-0.10,31.35,31.44
11558721,3291.00,5.02,0.02,62.28,61.35
11563886,4213.00,4.68,-0.52,35.59,35.09
11566690,4365.00,4.61,-0.08,39.23,39.57
11568704,3756.00,4.80,-0.30,32.40,33.46
11597752,4415.00,4.64,-0.28,32.20,32.67
11602629,3344.00,5.01,-0.10,41.23,41.19
11610213,4191.00,4.67,-0.42,36.37,35.27
11616937,4777.00,4.66,-0.30,31.57,31.48
11652051,3608.00,4.84,-0.10,41.76,43.18
11655859,3740.00,4.75,-0.10,40.51,38.97
11656160,3979.00,4.70,-0.20,36.27,37.27
11656398,3900.00,4.73,-0.10,33.62,34.09
11657256,3348.00,4.97,0.00,47.11,48.51
11657761,3482.00,4.90,-0.10,45.74,44.99
11672056,3820.00,4.68,0.28,36.24,35.41
11674867,3474.00,4.93,-0.10,41.73,40.97
11701376,3439.00,4.90,0.00,44.99,44.96
11702828,3853.00,4.73,-0.20,38.37,39.07
11707694,3954.00,4.72,-0.10,31.64,31.41
11710354,3665.00,4.83,-0.20,37.44,37.57
11713884,3722.00,4.79,-0.20,35.03,35.45
11722217,3360.00,4.96,0.00,45.67,46.24
11755092,4445.00,4.68,-0.76,36.68,35.38
11763820,3473.00,4.88,0.00,48.06,49.46
11769300,3530.00,4.88,-0.10,35.37,35.77
11770517,3598.00,4.83,-0.10,37.87,38.48
11773636,3688.00,4.79,-0.10,31.73,32.14
11774947,3632.00,4.85,-0.20,33.61,33.70
11810035,4265.00,4.67,-0.52,31.64,32.01
11815179,3694.00,4.69,0.56,47.81,47.41
11854219,3651.00,4.90,-0.40,30.84,30.85
11855334,3381.00,4.95,0.00,30.91,30.35
11855358,5780.00,4.42,-0.16,42.23,42.26
11855360,4348.00,4.63,-0.22,31.90,31.87
11856056,3900.00,4.73,-0.10,30.43,30.65
11862267,3540.00,4.84,0.00,37.94,38.58
11862402,3635.00,4.85,-0.20,30.38,30.61
11868600,3867.00,4.72,-0.10,33.86,33.95
11872541,4263.00,4.61,0.14,34.05,33.85
11903656,3619.00,4.83,-0.10,40.39,40.19
11912300,4407.00,4.61,-0.08,42.85,42.52
11912546,5087.00,4.59,-0.58,31.71,30.65
11912789,4926.00,4.52,0.07,37.39,37.43
11924802,4271.00,4.67,-0.48,38.97,38.88
11925809,4675.00,4.72,-1.32,34.32,34.25
11959784,3364.00,4.96,0.00,54.29,54.54
11974938,3749.00,4.67,0.56,43.26,42.94
12004656,3932.00,4.75,-0.20,31.21,30.55
12007318,4209.00,4.65,-0.24,31.56,31.31
12009086,4635.00,4.65,-0.66,30.34,30.29
12013242,3642.00,4.78,0.00,45.59,46.50
12023551,4548.00,4.58,0.42,38.32,38.48
12102169,3827.00,4.73,-0.10,32.62,33.64
12118836,4192.00,4.66,-0.26,38.21,38.95
12122143,3681.00,4.79,-0.10,35.66,34.97
12152714,5662.00,4.58,-0.26,42.76,42.94
12153351,4212.00,4.62,0.10,30.99,31.13
12203450,3949.00,4.69,-0.10,34.76,34.60
12217342,4835.00,4.48,0.56,37.89,38.40
12218994,3515.00,4.85,0.00,47.02,46.34
12264593,3439.00,4.90,0.00,43.92,44.49
12300863,4608.00,4.64,-0.02,30.46,30.68
12303490,4980.00,4.49,0.36,30.89,31.31
12315227,4038.00,4.64,0.21,33.82,33.99
12350839,3498.00,4.90,-0.10,42.27,41.69
12366989,3388.00,5.12,-0.60,46.57,47.43
12403318,3323.00,5.00,0.00,35.52,35.13
12417152,4738.00,4.55,0.10,37.69,37.24
12417246,4225.00,4.67,-0.44,32.92,33.45
12459760,3783.00,4.76,-0.20,33.59,33.73
12505250,3504.00,4.86,0.00,37.09,36.76
12505701,3223.00,5.12,0.00,50.32,51.07
12598901,3504.00,4.86,0.00,52.10,51.17
12691684,3360.00,4.96,0.00,38.48,39.38
12934814,3390.00,4.97,-0.10,45.96,45.31
11391512,4665.0,4.584,-0.1,30.12,30.32
11074275,4635.0,4.653,-0.66,31.67,62.55
11021584,4569.0,4.604,-0.2,30.87,20.67
10675860,5229.28,4.49,0.307,30.61,30.72
9848760,5137.0,4.607,-0.1,36.44,36.44
8937142,5075.0,4.572,0.24,31.55,31.5
7285973,5063.04,4.737,-0.039,31.56,36.81
3946894,3659.0,4.798,-0.1,39.31,39.50
2163634,4594.0,4.557,0.26,30.46,38.86
2859114,3398.0,4.967,-0.1,38.698,39.92
4449224,4706.69,4.68,-0.10,35.22,36.76
5608710,4465.85,4.53,-0.36,41.43,45.53
6346777,5314.63,4.45,0.36,36.54,38.78
11446143,4327.51,4.49,0.03,43.53,43.53
11507065,4388.02,4.59,-0.26,38.63,37.02
11968271,5245.16,4.48,0.31,30.08,31.64
9822052,4774.53,4.60,0.28,30.38,30.30
11025729,4604.77,4.63,-0.03,36.14,33.84
11808290,4593.33,4.58,-0.13,30.99,33.90
9771718,4264.33,4.61,-0.01,41.00,39.11
10145778,5087.85,4.53,0.42,38.77,41.32
10785357,5550.49,4.12,0.38,46.23,43.94
11076292,4425.34,4.57,-0.19,32.74,35.99
9723303,4259.93,4.49,0.19,45.74,43.66
8613520,4150.40,4.70,0.25,38.47,42.09
10159320,5004.86,4.73,-0.06,32.17,35.62
10422860,5182.52,4.56,0.36,30.86,37.26
9575132,5735.17,4.45,0.01,35.30,36.67
5106755,4869.89,4.68,0.16,38.28,34.70
3100994,4027.76,4.51,-0.07,31.99,31.94
2140909,4270.00,4.69,-0.22,38.62,52.20
3219400,3964.00,4.69,-0.10,31.21,31.21
3444822,3474.00,4.88,0.00,34.01,36.83
3765134,3553.00,4.89,-0.20,41.28,38.20
3866661,4649.00,4.78,-1.32,33.40,34.99
4066312,5417.00,4.54,-0.48,31.27,33.50
4164424,3726.00,4.76,-0.10,39.99,41.21
4370970,3811.00,4.68,0.32,36.66,38.43
4671009,5040.00,4.57,-0.40,32.69,35.91
4990452,5138.00,4.42,0.34,35.50,39.18
4992743,4460.00,4.83,-1.98,58.56,62.72
5021286,4871.00,4.54,0.04,31.08,34.45
5021623,5817.00,4.47,-0.78,40.98,40.74
5077889,3401.00,5.00,-0.10,48.56,46.51
5098378,5177.00,4.53,-0.14,34.75,37.16
5195911,4512.00,4.65,-0.28,43.77,45.71
5283406,5252.00,4.59,0.07,34.17,36.73
5342160,5238.00,4.47,-0.08,32.90,35.49
5370867,5285.00,4.08,0.24,39.71,44.66
5397064,3963.00,4.65,0.28,43.15,45.23
5517361,4986.00,4.54,-0.14,34.60,33.04
5536282,4889.00,4.54,0.00,41.79,38.69
5603484,3297.00,5.02,0.00,38.43,36.89
5684887,3770.00,4.75,-0.10,40.37,44.59
5694225,4617.00,4.59,-0.12,37.97,38.29
5774321,4545.00,4.66,-0.62,44.21,44.21
5783802,3417.00,5.01,-0.20,49.93,52.97
5788112,4278.00,4.64,-0.22,34.90,37.55
5866603,4580.00,4.60,-0.14,33.21,36.31
5866636,5011.00,4.48,0.24,34.87,36.61
5872006,4595.00,4.60,-0.18,48.27,38.65
5879402,4586.00,4.62,-0.34,38.47,40.75
6034587,3464.00,4.98,-0.20,30.48,34.70
6038153,5019.00,4.55,0.18,37.04,41.05
6047186,4367.00,4.67,-0.30,38.62,40.85
6105994,3517.00,4.89,-0.10,43.07,44.86
6107716,5134.00,4.39,0.44,31.89,31.89
6145790,3990.00,4.66,0.06,35.47,37.53
6286982,4938.00,4.49,0.26,36.31,38.69
6438389,3727.00,4.68,0.56,43.74,46.40
6441201,5191.00,4.43,0.34,38.19,36.26
6503104,3407.00,4.92,0.00,31.74,34.85
6681940,4383.00,4.63,-0.20,41.31,44.28
6757959,4643.00,4.57,0.04,39.78,39.78
6758022,5306.00,4.45,-0.06,59.60,61.04
6790796,5081.00,4.55,-0.20,33.30,38.69
6805834,4296.00,4.73,-1.00,33.34,41.31
6964206,5023.00,4.55,0.00,37.46,39.17
6965793,4319.00,4.67,-0.52,33.46,38.23
7014297,3823.00,4.73,-0.10,38.10,36.33
7025006,3319.00,5.00,0.00,60.64,58.26
7205150,4562.00,4.61,-0.24,30.41,32.31
7336022,4368.00,4.62,-0.20,31.43,33.07
7426766,4794.00,4.55,0.02,33.64,32.05
7426780,3814.00,4.75,-0.20,31.23,34.18
7630772,3330.00,4.94,0.18,51.41,54.52
7661117,3515.00,4.85,0.00,33.97,36.12
7670807,4897.00,4.61,0.04,38.12,36.84
7671030,3397.00,4.92,0.02,32.30,35.59
7761527,4932.00,4.66,-0.90,35.81,34.40
7898449,5130.00,4.51,0.00,31.68,34.20
7907712,3778.00,4.78,-0.30,35.17,38.18
7909383,5238.00,4.48,-0.04,33.53,32.11
7909569,4852.00,4.52,0.20,33.63,32.07
7973156,5642.00,4.34,-0.32,50.84,52.82
8079142,4539.00,4.62,-0.10,30.43,33.31
8081387,5018.00,4.60,0.18,32.94,34.60
8086878,3698.00,4.81,-0.20,36.33,34.49
8246171,4850.00,4.47,0.56,32.13,34.14
8300828,5375.00,4.43,-0.12,56.70,60.06
8560092,3315.00,5.00,0.00,67.70,69.72
8655619,3476.00,4.93,-0.20,47.00,50.18
8678480,3634.00,4.81,-0.10,32.18,34.20
8740221,3453.00,5.02,-0.30,52.84,54.92
8803540,5367.00,4.47,0.20,30.06,32.41
9025098,4575.00,4.59,-0.02,41.69,43.37
9052635,4276.00,4.68,-0.60,41.05,37.63
9203794,3261.00,5.07,0.00,52.27,54.47
9216544,5261.00,4.50,0.34,35.40,35.40
9267030,5705.00,4.34,-0.20,56.51,59.62
9333505,3348.00,4.97,0.00,36.73,34.51
9480105,4469.00,4.62,-0.30,39.55,39.47
9526915,5470.00,4.51,-0.58,56.73,62.70
9528222,5622.00,4.48,-0.10,56.35,61.81
9637002,4928.00,4.54,0.00,38.92,40.76
9753017,3352.00,4.97,0.00,55.82,53.40
9763786,3358.00,5.00,-0.10,43.02,41.19
9840227,3993.00,4.70,-0.20,34.33,34.33
9935558,3469.00,4.88,0.00,51.26,51.26
9935739,3373.00,4.95,0.00,43.12,46.33
9959480,5648.00,4.06,-0.08,63.13,63.67
9962599,5188.00,4.61,-0.20,30.01,32.49
9969084,4326.00,4.62,-0.06,41.70,43.72
9996468,4410.00,4.62,0.12,41.88,44.10
10086883,4265.00,4.72,-0.48,34.29,32.63
10156958,4893.00,4.54,0.24,33.81,36.21
10220086,5116.00,4.61,-0.12,30.46,32.93
10268893,3561.00,4.86,-0.10,36.52,36.52
10338378,4538.00,4.61,-0.20,37.23,33.31
10462363,4414.00,4.72,-0.66,39.49,41.09
10487534,4885.00,4.54,-0.02,35.97,39.47
10491292,4854.00,4.49,0.46,36.87,39.38
10545803,4463.00,4.62,-0.28,42.41,39.07
10548868,5052.00,4.52,-0.10,36.44,36.44
10679746,4236.00,4.68,-0.54,42.08,45.20
10732063,3323.00,5.00,0.00,50.40,57.66
10750514,3942.00,4.72,-0.10,31.78,33.65
10795891,3407.00,4.92,0.00,54.83,52.94
10844360,3521.00,4.93,-0.20,43.50,46.02
10879154,4453.00,4.62,-0.22,36.21,38.33
10907400,3321.00,4.99,0.02,41.16,48.33
10972678,4336.00,4.67,-0.56,37.07,37.02
11025770,3288.00,5.03,0.00,41.53,46.01
11124905,3900.00,4.73,-0.10,37.50,39.08
11181126,3850.00,4.73,-0.20,36.00,38.58
11233523,4177.00,4.81,-1.00,37.50,37.23
11241120,4254.00,4.63,-0.08,45.95,40.68
11298135,3408.00,4.92,0.00,60.64,58.20
11342472,5168.00,4.57,0.30,34.52,34.14
11353104,5672.00,4.04,-0.48,46.71,46.55
11455518,5385.00,4.46,0.34,32.75,38.70
11463081,5696.00,4.50,0.36,31.32,34.55
11507917,5839.00,4.44,-0.02,40.98,41.10
11559839,3336.00,5.06,-0.20,54.40,60.42
11611727,5333.00,4.47,0.36,35.05,37.49
11751992,3517.00,4.95,-0.30,40.77,38.21
11808247,5355.00,4.02,-0.04,54.00,52.67
11973975,4243.00,4.61,0.10,40.91,40.91
12109999,3928.00,4.74,-0.20,31.41,34.14
12121658,4560.00,4.65,-0.02,36.62,40.08
12156321,3261.00,5.07,0.00,51.73,54.04
12166983,5657.00,4.22,-0.18,66.67,67.50
12265955,5500.00,4.52,-0.68,34.77,36.10
12316635,3823.00,4.68,0.32,43.81,45.42


==> table2_submit.csv <==
# Long rotation period main-sequence stars from Kepler SAP light curves (Table 2)

kicid,teff,logg,feh,period,period_err,variability
8302593,4897.99,4.7,-0.13,34.89,1.74,759.45
8915957,7001.38,4.25,0.39,46.94,2.35,42988.0
9974087,6960.9,4.26,0.34,41.54,2.08,2947.22
6192231,5397.96,4.07,0.32,33.26,1.66,14871.34
7673194,5247.48,4.56,0.12,35.35,1.77,590.01
9458505,4795.23,4.64,0.05,33.57,1.68,1712.66
7773978,5300.39,4.24,-0.03,30.85,1.54,1907.2
7134214,5756.06,4.2,0.55,59.77,2.99,910.34
6880781,4465.4,4.72,-0.27,35.96,1.8,967.43
10665957,4842.81,4.61,0.11,35.65,1.78,1314.89
9639369,4742.12,4.6,0.11,36.81,1.84,1113.66
11074541,4763.66,4.68,0.0,35.07,1.75,2872.73
11650280,5878.22,4.14,-0.27,59.76,2.99,42244.16
9941066,4013.57,4.58,-0.27,32.44,1.62,7251.1
8242434,4565.28,4.62,-0.03,46.47,2.32,1692.52
11197878,5386.17,4.55,0.16,31.32,1.57,3954.3
11363367,6595.13,4.17,-0.35,48.68,2.43,10134.28
8674074,4050.34,4.53,-0.06,58.5,2.93,1648.42
8674005,4796.85,4.66,-0.3,31.15,1.56,1144.26
7466500,6077.76,4.28,0.05,48.8,2.44,1556.85
7516038,4533.75,4.72,-0.16,46.19,2.31,2137.74
5772411,6991.88,4.07,-0.09,71.01,3.55,2512.38
6672137,5751.53,4.39,0.16,48.99,2.45,75435.76
4243911,5058.71,4.6,0.36,31.19,1.56,8788.78
5771020,4382.46,4.74,-0.1,31.25,1.56,2015.03
4847304,7150.0,4.08,-0.11,30.43,1.52,1996.73
1296779,3703.0,4.79,-0.2,33.19,1.66,2514.45
2574201,3687.0,4.81,-0.2,30.1,1.51,5491.94
2986833,3880.0,4.72,0.14,30.79,1.54,6486.53
3347632,5876.0,4.37,-0.16,33.55,1.68,7532.28
3429161,3942.0,4.72,-0.1,31.21,1.56,6983.21
3444588,4109.0,4.67,-0.02,36.67,1.83,5492.93
3836257,3848.0,4.72,-0.1,38.68,1.93,11787.35
3860056,7523.0,4.25,0.21,54.41,2.72,24712.43
3955866*,5549.0,4.5,0.56,33.32,1.67,3646.87
4036962,5851.0,4.02,-0.54,50.33,2.52,11023.38
4037164,3920.0,4.7,-0.1,35.59,1.78,4363.64
4142913,3410.0,4.91,0.06,40.12,2.01,3452.63
4346178,5392.0,4.31,0.18,33.15,1.66,19238.26
4457443,4285.0,4.67,-0.44,39.45,1.97,2074.94
4470937*,3527.0,4.84,0.02,59.33,2.97,713.36
4645634,5141.0,4.55,-0.38,48.61,2.43,2396.75
4841888,3336.0,5.03,-0.14,35.74,1.79,4141.49
4913852,3692.0,4.75,0.28,34.41,1.72,6367.79
4936334,3454.0,5.39,-1.98,61.84,3.09,28404.18
5023548,5571.0,4.04,-0.32,35.87,1.79,4351.46
5080636,3706.0,4.75,0.26,34.49,1.72,11720.85
5112483,4086.0,4.68,-0.16,62.84,3.14,22486.52
5171570,4067.0,4.66,-0.12,40.1,2.01,3020.78
5181762*,3683.0,4.69,0.56,47.2,2.36,8920.42
5308659,3854.0,4.71,-0.06,39.45,1.97,8422.78
5442725,3803.0,4.74,-0.16,54.06,2.7,4567.37
5450093,4435.0,4.64,-0.42,52.73,2.64,90696.41
5520985,4388.0,4.71,-0.5,38.73,1.94,5684.49
5522955,4776.0,4.5,0.48,45.96,2.3,2309.27
5526484,3909.0,4.74,-0.1,32.54,1.63,7507.32
5531576,4768.0,4.54,0.18,32.63,1.63,4041.64
5602489,4681.0,4.6,-0.1,30.91,1.55,7646.01
5617854,4132.0,4.7,-0.3,31.79,1.59,2689.5
5695904,3553.0,4.89,-0.2,44.54,2.23,2284.01
5780460,5123.0,4.52,-0.2,61.74,3.09,4851.84
5949548,3489.0,4.87,0.0,39.06,1.95,6624.91
6195258,4269.0,4.7,-0.7,30.64,1.53,4982.53
6268872,3627.0,4.88,-0.38,33.02,1.65,4218.46
6345835,3703.0,4.76,0.07,32.88,1.64,1851.98
6382217,3757.0,4.72,0.18,32.3,1.61,7223.64
6436291,3683.0,4.69,0.56,47.59,2.38,10310.05
6497146,3749.0,4.74,0.16,37.81,1.89,6516.32
6804018,3375.0,5.02,-0.22,82.61,4.13,5079.51
6870438,6855.0,4.27,0.02,32.72,1.64,2166.68
6889764,5892.0,4.46,-0.02,30.75,1.54,493.17
6954721,3342.0,5.01,0.02,33.73,1.69,8600.46
6960913,4016.0,4.66,0.02,35.4,1.77,2332.19
7019489*,5485.0,4.57,-0.12,30.27,1.51,2116.98
7106807,3975.0,4.76,-0.62,49.68,2.48,7187.63
7200148,3358.0,5.0,-0.1,57.79,2.89,2726.7
7200463,3907.0,4.68,0.0,35.42,1.77,3981.16
7289427,4478.0,4.72,-1.12,30.36,1.52,3537.44
7345195,3804.0,4.72,0.0,43.7,2.19,4011.9
7450601,5365.0,4.42,-0.04,96.48,4.82,6481.15
7455287,3713.0,4.78,-0.12,34.73,1.74,9197.98
7462752,4707.0,4.58,-0.08,30.7,1.54,3608.94
7523720,5611.0,4.47,-0.2,39.06,1.95,33166.06
7596186,5032.0,4.48,0.2,78.85,3.94,30111.98
7668779,4790.0,4.61,0.08,36.54,1.83,3311.65
7690855,4223.0,4.68,-0.54,34.59,1.73,5539.88
7734609,5619.0,4.49,-0.7,69.5,3.48,8948.57
7757418,3212.0,5.18,0.0,65.4,3.27,9902.35
7903291,3958.0,4.66,0.1,32.03,1.6,3977.41
7907423,3561.0,4.86,0.0,37.82,1.89,4891.07
8008304,4512.0,4.68,-0.52,33.49,1.67,2477.37
8045290,5945.0,4.32,-0.14,31.05,1.55,40971.25
8120608,3751.0,4.8,-0.34,34.26,1.71,7033.8
8171848,4460.0,4.65,-0.5,37.04,1.85,6608.72
8216763,4352.0,4.67,-0.2,35.95,1.8,3543.52
8255148,3844.0,4.67,0.34,32.68,1.63,3891.08
8280509,5374.0,4.57,-0.32,84.33,4.22,20640.01
8299093,3415.0,4.95,-0.1,40.32,2.02,5543.2
8364309,3802.0,4.66,0.56,37.94,1.9,25168.84
8370394,3319.0,5.0,0.0,81.99,4.1,4811.13
8433085,5289.0,4.59,0.0,30.66,1.53,5525.75
8435232,4040.0,4.71,-0.44,48.68,2.43,137637.07
8500755,3900.0,4.73,-0.1,33.78,1.69,5460.9
8509933,7824.0,4.12,0.21,53.25,2.66,9341.04
8678691,4806.0,4.5,0.48,30.79,1.54,4700.74
8845205,3395.0,4.97,-0.12,51.39,2.57,8050.01
8881388,3089.0,5.16,0.0,52.78,2.64,35287.71
8888573,3683.0,4.69,0.56,59.35,2.97,7520.51
8939955,3683.0,4.69,0.56,58.98,2.95,13638.48
9006264,2703.0,5.27,0.0,68.2,3.41,5857.27
9015466,5541.0,4.52,-0.5,32.5,1.63,18555.67
9025169,3932.0,4.7,0.0,42.06,2.1,2788.3
9077513,4528.0,4.64,0.36,73.9,3.69,2514.67
9222296,3234.0,5.09,0.02,74.81,3.74,14419.74
9230350,3677.0,4.8,-0.12,30.82,1.54,348093.06
9270223,3776.0,4.73,0.0,46.55,2.33,4869.24
9328641,5192.0,4.71,-1.98,32.17,1.61,48097.07
9388479,3582.0,4.81,0.18,34.91,1.75,8034.91
9526915,5470.0,4.51,-0.58,125.82,6.29,31878.97
9573685,3974.0,4.7,-0.06,30.58,1.53,8555.25
9642890,3218.0,5.12,0.02,78.1,3.9,4410.74
9650712,6624.0,4.2,-0.2,74.84,3.74,44761.06
9654450,3727.0,4.68,0.56,32.36,1.62,7674.31
9655947,5294.0,4.48,0.18,30.18,1.51,3613.76
9702752,5650.0,4.04,0.38,54.87,2.74,468.97
9715460,3101.0,5.15,0.0,57.33,2.87,12641.69
9716172,5402.0,4.43,-0.12,32.85,1.64,2214.11
9771196,4072.0,4.65,0.18,38.21,1.91,1559.07
9772829,3251.0,5.08,0.0,67.05,3.35,5010.09
9777117,3856.0,4.73,-0.08,34.8,1.74,8053.58
9787239,3731.0,4.75,-0.02,36.31,1.82,5739.81
9826844,3673.0,4.69,0.56,45.19,2.26,8892.62
9899765,3562.0,4.86,-0.1,46.32,2.32,6362.8
10064256,5452.0,4.54,0.36,33.17,1.66,2837.27
10118816,3975.0,4.75,-0.34,40.13,2.01,7012.45
10322366,3749.0,4.73,0.02,30.22,1.51,5336.5
10388286,3669.0,4.79,0.0,38.64,1.93,11247.32
10403228,3391.0,4.94,0.0,35.0,1.75,29024.1
10453314,2661.0,5.28,0.0,71.3,3.56,8385.37
10454492,3694.0,4.69,0.56,61.26,3.06,9082.02
10464078,5043.0,4.59,-0.54,52.29,2.61,62117.85
10489175,3663.0,4.75,0.14,36.92,1.85,4303.59
10525049,3872.0,4.71,0.12,30.32,1.52,4192.38
10598166,3490.0,4.85,0.07,44.79,2.24,1861.64
10647081,3396.0,4.88,0.22,71.38,3.57,7966.12
10657760,3428.0,4.89,0.12,47.84,2.39,4691.21
10748390,4778.0,4.59,0.32,30.03,1.5,7742.66
10913676,5571.0,4.48,-0.26,69.67,3.48,7893.07
11018536,3900.0,4.73,-0.1,31.09,1.55,4564.69
11034335,3373.0,4.95,0.0,52.94,2.65,5690.83
11178007,5944.0,4.4,-0.2,31.29,1.56,25431.08
11187837,3744.0,4.74,0.06,40.54,2.03,7936.72
11307917,3830.0,4.65,0.56,42.18,2.11,11523.74
11348997,3879.0,4.71,0.32,35.21,1.76,6332.88
11453592,3483.0,4.88,0.1,44.94,2.25,12489.58
11462900,3301.0,5.02,0.0,70.17,3.51,6784.49
11714250,3662.0,4.69,0.56,47.9,2.39,14658.53
11918550,3844.0,4.75,-0.18,76.48,3.82,10671.14
11923270,3688.0,4.79,0.0,37.42,1.87,10584.11
11969678,4355.0,4.66,-0.52,37.28,1.86,3605.27
12169236,5408.0,4.51,-0.18,31.86,1.59,1284.93
12306829,5860.0,4.45,-0.2,39.89,1.99,18297.75
12350793,4368.0,4.62,-0.2,45.05,2.25,4033.18
12352520,3805.0,4.77,-0.1,35.53,1.78,5653.77
12555642,3685.0,4.77,-0.06,39.15,1.96,3105.92

